The California Legacy Survey V. Chromospheric Activity Cycles in Main Sequence Stars

We present optical spectroscopy of 710 solar neighborhood stars collected over twenty years to catalog chromospheric activity and search for stellar activity cycles. The California Legacy Survey stars are amenable to exoplanet detection using precise radial velocities, and we present their Ca II H and K time series as a proxy for stellar and chromospheric activity. Using the HIRES spectrometer at Keck Observatory, we measured stellar flux in the cores of the Ca II H and K lines to determine S-values on the Mt. Wilson scale and the log(R'HK) metric, which is comparable across a wide range of spectral types. From the 710 stars, with 52,372 observations, 285 stars are sufficiently sampled to search for stellar activity cycles with periods of 2-25 years, and 138 stars show stellar cycles of varying length and amplitude. S-values can be used to mitigate stellar activity in the detection and characterization of exoplanets. We use them to probe stellar dynamos and to place the Sun's magnetic activity into context among solar neighborhood stars. Using precise stellar parameters and time-averaged activity measurements, we find tightly constrained cycle periods as a function of stellar temperature between log(R'HK) of -4.7 and -4.9, a range of activity in which nearly every star has a periodic cycle. These observations present the largest sample of spectroscopically determined stellar activity cycles to date.

==> tbl_avgerage_activity_27apr2024.csv <==
\begin{tabular}{lrrllrlll}
\toprule
         Star &    Smin &     Smax &    Smed &     Sstd &  Nobs &   B-V3 & Rphk\_Noyes & Age(Gyr) \\
\midrule
     HD 10002 &  0.1585 &   0.1668 &  0.1598 &  0.00205 &    44 &  0.804 &     -5.041 &     6.45 \\
     HD 10008 &  0.3886 &   0.4526 &  0.4238 &  0.01347 &    37 &  0.768 &     -4.414 &     0.46 \\
    HD 100180 &  0.1615 &   0.1794 &  0.1679 &  0.00325 &    63 &  0.564 &     -4.916 &     4.12 \\
    HD 100623 &  0.1751 &   0.2165 &  0.1913 &  0.00930 &    82 &  0.763 &     -4.890 &     3.74 \\
    HD 101259 &  0.1392 &   0.1467 &  0.1443 &  0.00227 &    13 &  0.739 &     -5.118 &     8.37 \\
     HD 10145 &  0.1679 &   0.1769 &  0.1724 &  0.00150 &    27 &  0.660 &     -4.929 &     4.32 \\
    HD 101501 &  0.2769 &   0.3719 &  0.3135 &  0.02552 &    15 &  0.701 &     -4.526 &     0.99 \\
    HD 102158 &  0.1585 &   0.1601 &  0.1598 &  0.00050 &    12 &  0.557 &     -4.965 &     4.93 \\
    HD 103095 &  0.1910 &   0.2271 &  0.2087 &  0.00960 &    17 &  0.665 &     -4.774 &     2.44 \\
    HD 103432 &  0.2372 &   0.2716 &  0.2571 &  0.01037 &     9 &  0.645 &     -4.614 &     1.40 \\
    HD 103829 &  0.1697 &   0.1738 &  0.1718 &  0.00133 &    10 &  0.640 &     -4.924 &     4.24 \\
    HD 103932 &  0.3281 &   0.5569 &  0.4455 &  0.05573 &    97 &  1.154 &     -4.892 &     3.77 \\
    HD 104067 &  0.2938 &   0.3823 &  0.3422 &  0.02257 &    57 &  0.920 &     -4.683 &     1.78 \\
    HD 104304 &  0.1502 &   0.1695 &  0.1592 &  0.00341 &    68 &  0.735 &     -5.026 &     6.13 \\
     HD 10436 &  0.8460 &   0.9945 &  0.9446 &  0.04331 &    19 &  1.142 &     -4.544 &     1.07 \\
    HD 104556 &  0.1306 &   0.1364 &  0.1337 &  0.00133 &    22 &  0.836 &     -5.186 &    10.36 \\
     HD 10476 &  0.1724 &   0.2241 &  0.1926 &  0.00798 &   180 &  0.801 &     -4.905 &     3.96 \\
    HD 104800 &  0.1683 &   0.1721 &  0.1711 &  0.00097 &    12 &  0.517 &     -4.883 &     3.64 \\
    HD 105113 &  0.1534 &   0.1606 &  0.1577 &  0.00247 &    12 &  0.590 &     -4.990 &     5.40 \\
    HD 105618 &  0.1380 &   0.1431 &  0.1415 &  0.00173 &     7 &  0.695 &     -5.136 &     8.86 \\
    HD 105631 &  0.2609 &   0.3554 &  0.2855 &  0.01418 &   133 &  0.759 &     -4.627 &     1.47 \\
    HD 106116 &  0.1520 &   0.1577 &  0.1534 &  0.00204 &    11 &  0.678 &     -5.047 &     6.60 \\
    HD 106156 &  0.2365 &   0.3199 &  0.2615 &  0.03451 &    13 &  0.763 &     -4.683 &     1.78 \\
     HD 10697 &  0.1466 &   0.1586 &  0.1535 &  0.00271 &    36 &  0.681 &     -5.047 &     6.60 \\
     HD 10700 &  0.1547 &   0.1724 &  0.1674 &  0.00121 &   944 &  0.664 &     -4.958 &     4.80 \\
    HD 107148 &  0.1525 &   0.1665 &  0.1562 &  0.00311 &    98 &  0.670 &     -5.027 &     6.15 \\
     HD 10780 &  0.2554 &   0.3133 &  0.2706 &  0.01502 &    27 &  0.774 &     -4.671 &     1.70 \\
     HD 10790 &  0.1683 &   0.1764 &  0.1725 &  0.00198 &    29 &  0.770 &     -4.971 &     5.03 \\
     HD 10853 &  0.7574 &   0.9493 &  0.8263 &  0.05007 &    34 &  1.030 &     -4.425 &     0.51 \\
    HD 108874 &  0.1475 &   0.1544 &  0.1520 &  0.00158 &    57 &  0.714 &     -5.064 &     6.99 \\
    HD 109358 &  0.1581 &   0.1704 &  0.1651 &  0.00227 &   155 &  0.575 &     -4.937 &     4.45 \\
     HD 11020 &  0.1646 &   0.1703 &  0.1653 &  0.00192 &     9 &  0.750 &     -4.998 &     5.55 \\
    HD 110315 &  0.2786 &   0.3769 &  0.3232 &  0.02737 &    65 &  1.088 &     -4.933 &     4.38 \\
    HD 110537 &  0.1534 &   0.1550 &  0.1541 &  0.00042 &    14 &  0.658 &     -5.037 &     6.37 \\
    HD 110897 &  0.1554 &   0.1660 &  0.1585 &  0.00218 &    90 &  0.533 &     -4.966 &     4.95 \\
    HD 111031 &  0.1467 &   0.1512 &  0.1484 &  0.00083 &    78 &  0.671 &     -5.080 &     7.37 \\
    HD 111395 &  0.2691 &   0.3509 &  0.3038 &  0.02262 &    16 &  0.684 &     -4.533 &     1.02 \\
   HD 111484A &  0.2158 &   0.2294 &  0.2281 &  0.00555 &     8 &  0.520 &     -4.641 &     1.54 \\
   HD 111484B &  0.1872 &   0.2103 &  0.1916 &  0.00664 &     9 &  0.529 &     -4.783 &     2.52 \\
    HD 111515 &  0.1679 &   0.1712 &  0.1695 &  0.00084 &    21 &  0.626 &     -4.931 &     4.35 \\
    HD 111631 &  1.4150 &   1.8950 &  1.6850 &  0.08735 &    41 &  1.397 &     -4.699 &     1.88 \\
    HD 112257 &  0.1799 &   0.1901 &  0.1848 &  0.00275 &    24 &  0.650 &     -4.864 &     3.40 \\
    HD 112914 &  0.2636 &   0.3417 &  0.2710 &  0.02190 &    31 &  0.896 &     -4.777 &     2.47 \\
    HD 114174 &  0.1858 &   0.1882 &  0.1867 &  0.00067 &    15 &  0.652 &     -4.856 &     3.30 \\
    HD 114613 &  0.1431 &   0.1577 &  0.1482 &  0.00252 &   120 &  0.687 &     -5.085 &     7.50 \\
    HD 114729 &  0.1479 &   0.1537 &  0.1505 &  0.00170 &    14 &  0.592 &     -5.043 &     6.50 \\
    HD 114762 &  0.1209 &   0.1288 &  0.1254 &  0.00208 &    25 &  0.503 &     -5.281 &    13.51 \\
    HD 114783 &  0.1720 &   0.2224 &  0.1885 &  0.01051 &   109 &  0.856 &     -4.951 &     4.69 \\
    HD 114946 &  0.1561 &   0.1632 &  0.1618 &  0.00187 &    16 &  0.831 &     -5.041 &     6.45 \\
   HD 115404A &  0.4544 &   0.4970 &  0.4755 &  0.01122 &    28 &  0.868 &     -4.460 &     0.69 \\
    HD 115589 &  0.1604 &   0.1623 &  0.1616 &  0.00072 &     5 &  0.814 &     -5.036 &     6.34 \\
    HD 115617 &  0.1593 &   0.1822 &  0.1698 &  0.00191 &   609 &  0.680 &     -4.951 &     4.68 \\
    HD 116321 &  0.1499 &   0.1669 &  0.1527 &  0.00439 &    29 &  0.505 &     -5.001 &     5.61 \\
    HD 116442 &  0.1597 &   0.1744 &  0.1638 &  0.00281 &    66 &  0.730 &     -5.000 &     5.59 \\
    HD 116443 &  0.1644 &   0.1922 &  0.1731 &  0.00546 &   107 &  0.787 &     -4.975 &     5.10 \\
    HD 116956 &  0.4569 &   0.5250 &  0.4814 &  0.01467 &    36 &  0.779 &     -4.359 &     0.22 \\
    HD 117176 &  0.1381 &   0.1449 &  0.1435 &  0.00113 &    94 &  0.704 &     -5.121 &     8.45 \\
    HD 117207 &  0.1550 &   0.1591 &  0.1578 &  0.00130 &    14 &  0.694 &     -5.023 &     6.06 \\
    HD 117936 &  0.4851 &   0.6203 &  0.5466 &  0.03672 &    23 &  0.987 &     -4.548 &     1.09 \\
    HD 118914 &  0.1471 &   0.1499 &  0.1483 &  0.00075 &     9 &  0.664 &     -5.080 &     7.37 \\
    HD 11964A &  0.1311 &   0.1382 &  0.1366 &  0.00109 &   122 &  0.775 &     -5.171 &     9.88 \\
    HD 119850 &  0.5741 &   0.8881 &  0.7640 &  0.07592 &    45 &  1.287 &     -4.872 &     3.50 \\
    HD 120066 &  0.1587 &   0.1646 &  0.1625 &  0.00120 &    65 &  0.617 &     -4.969 &     5.00 \\
    HD 120136 &  0.1458 &   0.1584 &  0.1517 &  0.00292 &    50 &  0.484 &     -5.006 &     5.71 \\
    HD 120467 &  0.5461 &   0.7544 &  0.6515 &  0.05092 &    50 &  1.208 &     -4.814 &     2.82 \\
   HD 120476A &  0.5313 &   0.6774 &  0.5928 &  0.03953 &    14 &  1.063 &     -4.623 &     1.44 \\
     HD 12051 &  0.1470 &   0.1612 &  0.1585 &  0.00132 &   683 &  0.746 &     -5.033 &     6.27 \\
    HD 122064 &  0.2083 &   0.3084 &  0.2473 &  0.03031 &   217 &  0.977 &     -4.910 &     4.03 \\
    HD 122120 &  0.4540 &   0.6709 &  0.5902 &  0.04047 &    75 &  1.146 &     -4.757 &     2.30 \\
    HD 122303 &  1.0680 &   1.5440 &  1.2350 &  0.09606 &    67 &  1.296 &     -4.678 &     1.75 \\
    HD 122652 &  0.2054 &   0.2319 &  0.2164 &  0.00824 &    21 &  0.522 &     -4.681 &     1.76 \\
    HD 124106 &  0.3691 &   0.4735 &  0.3851 &  0.02798 &    15 &  0.836 &     -4.532 &     1.02 \\
    HD 124292 &  0.1522 &   0.1602 &  0.1574 &  0.00137 &    56 &  0.701 &     -5.028 &     6.16 \\
    HD 124642 &  0.6991 &   0.8908 &  0.7782 &  0.03900 &    35 &  1.044 &     -4.473 &     0.75 \\
    HD 125184 &  0.1437 &   0.1547 &  0.1483 &  0.00352 &    18 &  0.684 &     -5.083 &     7.47 \\
    HD 125455 &  0.1681 &   0.2068 &  0.1805 &  0.00951 &    55 &  0.810 &     -4.955 &     4.74 \\
    HD 126053 &  0.1597 &   0.1671 &  0.1642 &  0.00154 &    98 &  0.596 &     -4.950 &     4.67 \\
     HD 12661 &  0.1536 &   0.1599 &  0.1585 &  0.00107 &    60 &  0.704 &     -5.022 &     6.04 \\
    HD 126614 &  0.1397 &   0.1494 &  0.1448 &  0.00221 &    81 &  0.797 &     -5.119 &     8.38 \\
    HD 127334 &  0.1453 &   0.1543 &  0.1503 &  0.00149 &   317 &  0.682 &     -5.069 &     7.11 \\
    HD 128165 &  0.2645 &   0.3540 &  0.3129 &  0.01734 &    40 &  0.950 &     -4.763 &     2.35 \\
    HD 128311 &  0.5295 &   0.6532 &  0.5915 &  0.02877 &    74 &  0.930 &     -4.434 &     0.56 \\
     HD 12846 &  0.1654 &   0.1691 &  0.1675 &  0.00076 &   122 &  0.613 &     -4.937 &     4.45 \\
    HD 129010 &  0.1413 &   0.1462 &  0.1442 &  0.00140 &    10 &  0.559 &     -5.084 &     7.49 \\
    HD 129814 &  0.1640 &   0.1746 &  0.1678 &  0.00267 &    16 &  0.617 &     -4.937 &     4.45 \\
    HD 130004 &  0.2394 &   0.3232 &  0.2756 &  0.02299 &    31 &  0.858 &     -4.731 &     2.10 \\
    HD 130307 &  0.3050 &   0.3874 &  0.3436 &  0.02101 &    30 &  0.857 &     -4.613 &     1.40 \\
    HD 130322 &  0.2167 &   0.2898 &  0.2349 &  0.02156 &    22 &  0.748 &     -4.741 &     2.17 \\
     HD 13043 &  0.1552 &   0.1650 &  0.1593 &  0.00171 &   154 &  0.606 &     -4.986 &     5.31 \\
    HD 130871 &  0.2175 &   0.2749 &  0.2660 &  0.02325 &     5 &  0.907 &     -4.797 &     2.66 \\
    HD 130992 &  0.2982 &   0.3712 &  0.3227 &  0.01468 &    73 &  0.962 &     -4.762 &     2.34 \\
    HD 131117 &  0.1385 &   0.1432 &  0.1418 &  0.00182 &     9 &  0.587 &     -5.114 &     8.24 \\
    HD 131156 &  0.4130 &   0.4621 &  0.4414 &  0.01413 &    23 &  0.699 &     -4.331 &     0.12 \\
    HD 131509 &  0.1423 &   0.1487 &  0.1439 &  0.00166 &    13 &  0.849 &     -5.131 &     8.72 \\
    HD 132142 &  0.1756 &   0.1819 &  0.1793 &  0.00091 &    64 &  0.726 &     -4.923 &     4.22 \\
    HD 132505 &  0.1439 &   0.1525 &  0.1477 &  0.00210 &    16 &  0.611 &     -5.070 &     7.13 \\
      HD 1326 &  0.4334 &   0.7079 &  0.5083 &  0.03827 &   377 &  1.317 &     -5.097 &     7.82 \\
     HD 1326B &  0.6515 &   1.0900 &  0.8186 &  0.12281 &    15 &  1.446 &     -5.082 &     7.43 \\
    HD 134439 &  0.1498 &   0.1826 &  0.1625 &  0.01213 &     8 &  0.733 &     -5.007 &     5.74 \\
    HD 134440 &  0.1590 &   0.2116 &  0.1787 &  0.01597 &     8 &  0.810 &     -4.962 &     4.87 \\
    HD 134987 &  0.1458 &   0.1501 &  0.1487 &  0.00107 &    60 &  0.683 &     -5.080 &     7.39 \\
   HD 135101A &  0.1488 &   0.1517 &  0.1503 &  0.00094 &    18 &  0.671 &     -5.067 &     7.05 \\
    HD 13612B &  0.1648 &   0.1782 &  0.1728 &  0.00481 &    15 &  0.667 &     -4.930 &     4.33 \\
    HD 136352 &  0.1659 &   0.1772 &  0.1704 &  0.00180 &    47 &  0.597 &     -4.914 &     4.09 \\
    HD 136442 &  0.1242 &   0.1355 &  0.1316 &  0.00149 &    43 &  1.044 &     -5.298 &    14.13 \\
    HD 136713 &  0.2466 &   0.3794 &  0.3104 &  0.02683 &   109 &  0.940 &     -4.755 &     2.28 \\
    HD 136834 &  0.1948 &   0.2436 &  0.2183 &  0.01630 &     7 &  0.943 &     -4.937 &     4.45 \\
    HD 136925 &  0.1533 &   0.1602 &  0.1570 &  0.00116 &    50 &  0.593 &     -4.996 &     5.51 \\
    HD 137778 &  0.4786 &   0.5648 &  0.5285 &  0.02685 &    31 &  0.880 &     -4.424 &     0.51 \\
    HD 138549 &  0.1695 &   0.1986 &  0.1735 &  0.01034 &     7 &  0.686 &     -4.934 &     4.40 \\
    HD 138776 &  0.1716 &   0.1752 &  0.1742 &  0.00129 &    10 &  0.717 &     -4.943 &     4.54 \\
      HD 1388 &  0.1593 &   0.1631 &  0.1612 &  0.00113 &    17 &  0.584 &     -4.965 &     4.92 \\
     HD 13931 &  0.1553 &   0.1628 &  0.1578 &  0.00120 &    57 &  0.617 &     -4.999 &     5.57 \\
    HD 139323 &  0.1727 &   0.2739 &  0.2062 &  0.01695 &   220 &  0.894 &     -4.925 &     4.25 \\
    HD 139457 &  0.1442 &   0.1517 &  0.1493 &  0.00196 &    12 &  0.515 &     -5.029 &     6.20 \\
    HD 139477 &  0.7515 &   0.8361 &  0.7729 &  0.02328 &    21 &  1.047 &     -4.480 &     0.78 \\
     HD 13997 &  0.1629 &   0.2025 &  0.1840 &  0.00996 &    11 &  0.759 &     -4.917 &     4.14 \\
   HD 140538A &  0.1740 &   0.2240 &  0.1977 &  0.00836 &   213 &  0.666 &     -4.817 &     2.85 \\
    HD 141004 &  0.1584 &   0.1702 &  0.1628 &  0.00212 &   388 &  0.592 &     -4.958 &     4.80 \\
    HD 141272 &  0.4163 &   0.4765 &  0.4365 &  0.01831 &    33 &  0.765 &     -4.396 &     0.38 \\
    HD 141399 &  0.1499 &   0.1673 &  0.1620 &  0.00177 &   397 &  0.729 &     -5.009 &     5.77 \\
    HD 142229 &  0.3479 &   0.3850 &  0.3645 &  0.01290 &    12 &  0.594 &     -4.366 &     0.24 \\
    HD 142267 &  0.1644 &   0.1754 &  0.1703 &  0.00242 &    27 &  0.560 &     -4.901 &     3.89 \\
    HD 143291 &  0.1769 &   0.1848 &  0.1825 &  0.00273 &     8 &  0.709 &     -4.901 &     3.89 \\
    HD 143761 &  0.1382 &   0.1542 &  0.1496 &  0.00152 &   603 &  0.597 &     -5.051 &     6.69 \\
     HD 14412 &  0.1794 &   0.2168 &  0.1905 &  0.00767 &   364 &  0.689 &     -4.857 &     3.31 \\
    HD 144287 &  0.1576 &   0.1686 &  0.1601 &  0.00291 &    64 &  0.709 &     -5.013 &     5.86 \\
    HD 144579 &  0.1642 &   0.1677 &  0.1664 &  0.00066 &   122 &  0.656 &     -4.960 &     4.84 \\
    HD 144585 &  0.1451 &   0.1556 &  0.1503 &  0.00225 &    23 &  0.659 &     -5.064 &     6.98 \\
    HD 144988 &  0.1689 &   0.1730 &  0.1717 &  0.00148 &     7 &  0.578 &     -4.900 &     3.88 \\
    HD 145675 &  0.1514 &   0.2042 &  0.1613 &  0.01102 &   241 &  0.829 &     -5.042 &     6.49 \\
    HD 145809 &  0.1449 &   0.1484 &  0.1471 &  0.00090 &    10 &  0.607 &     -5.074 &     7.23 \\
    HD 145934 &  0.1117 &   0.1339 &  0.1178 &  0.00486 &    72 &  0.970 &     -5.301 &    14.24 \\
   HD 145958A &  0.1646 &   0.1970 &  0.1751 &  0.00654 &    91 &  0.693 &     -4.929 &     4.31 \\
   HD 145958B &  0.1647 &   0.2019 &  0.1773 &  0.00751 &    68 &  0.705 &     -4.923 &     4.23 \\
      HD 1461 &  0.1516 &   0.1689 &  0.1590 &  0.00265 &   846 &  0.669 &     -5.009 &     5.76 \\
    HD 146233 &  0.1572 &   0.1801 &  0.1655 &  0.00674 &   211 &  0.644 &     -4.961 &     4.85 \\
   HD 146362B &  0.2141 &   0.3469 &  0.2427 &  0.01519 &    92 &  0.587 &     -4.621 &     1.44 \\
    HD 146775 &  0.1717 &   0.1743 &  0.1722 &  0.00094 &     7 &  0.600 &     -4.906 &     3.96 \\
    HD 147231 &  0.1542 &   0.1666 &  0.1555 &  0.00380 &     9 &  0.668 &     -5.031 &     6.23 \\
   HD 147379A &  1.3680 &   1.6660 &  1.5270 &  0.07852 &    23 &  1.328 &     -4.636 &     1.51 \\
   HD 147379B &  1.2720 &   1.5990 &  1.3710 &  0.08019 &    27 &  1.413 &     -4.811 &     2.80 \\
    HD 148467 &  0.5700 &   0.8348 &  0.6838 &  0.06651 &    56 &  1.178 &     -4.743 &     2.19 \\
    HD 149661 &  0.2636 &   0.3678 &  0.3193 &  0.03118 &    23 &  0.803 &     -4.600 &     1.33 \\
    HD 149724 &  0.1435 &   0.1591 &  0.1497 &  0.00408 &    16 &  0.712 &     -5.079 &     7.35 \\
    HD 149806 &  0.1757 &   0.2341 &  0.2029 &  0.01326 &    60 &  0.802 &     -4.871 &     3.49 \\
    HD 150433 &  0.1649 &   0.1664 &  0.1661 &  0.00055 &     7 &  0.587 &     -4.936 &     4.42 \\
    HD 150437 &  0.1402 &   0.1551 &  0.1442 &  0.00422 &    12 &  0.673 &     -5.112 &     8.21 \\
    HD 150698 &  0.1301 &   0.1333 &  0.1325 &  0.00127 &     8 &  0.625 &     -5.213 &    11.20 \\
    HD 151288 &  1.0290 &   1.3300 &  1.1970 &  0.05708 &   170 &  1.272 &     -4.654 &     1.61 \\
    HD 151541 &  0.1598 &   0.1649 &  0.1632 &  0.00109 &    66 &  0.728 &     -5.002 &     5.63 \\
    HD 151877 &  0.1929 &   0.2322 &  0.2140 &  0.01296 &    10 &  0.788 &     -4.828 &     2.97 \\
    HD 151995 &  0.2466 &   0.3113 &  0.2959 &  0.01888 &    13 &  0.982 &     -4.829 &     2.99 \\
    HD 152391 &  0.3120 &   0.4030 &  0.3430 &  0.02685 &    25 &  0.725 &     -4.493 &     0.84 \\
    HD 152792 &  0.1457 &   0.1509 &  0.1474 &  0.00113 &    19 &  0.628 &     -5.078 &     7.32 \\
     HD 15335 &  0.1458 &   0.1505 &  0.1477 &  0.00119 &    28 &  0.580 &     -5.061 &     6.92 \\
    HD 153458 &  0.2518 &   0.3322 &  0.2742 &  0.02672 &    12 &  0.627 &     -4.560 &     1.15 \\
    HD 153525 &  0.5000 &   0.6435 &  0.5660 &  0.04124 &    28 &  0.950 &     -4.480 &     0.78 \\
    HD 153557 &  0.4861 &   0.5795 &  0.5178 &  0.02666 &    24 &  0.916 &     -4.478 &     0.77 \\
    HD 154088 &  0.1397 &   0.1706 &  0.1550 &  0.00625 &   399 &  0.789 &     -5.061 &     6.92 \\
    HD 154345 &  0.1939 &   0.2415 &  0.2161 &  0.01253 &   227 &  0.697 &     -4.766 &     2.37 \\
    HD 154363 &  0.3485 &   0.5738 &  0.4340 &  0.05702 &    96 &  1.074 &     -4.779 &     2.49 \\
    HD 155712 &  0.1794 &   0.2388 &  0.1892 &  0.01602 &    71 &  0.875 &     -4.961 &     4.86 \\
    HD 156026 &  0.5803 &   0.6736 &  0.6350 &  0.02943 &    15 &  1.104 &     -4.656 &     1.62 \\
    HD 156279 &  0.1604 &   0.1884 &  0.1745 &  0.00652 &    92 &  0.745 &     -4.952 &     4.70 \\
    HD 156365 &  0.1413 &   0.1442 &  0.1417 &  0.00142 &     5 &  0.641 &     -5.127 &     8.62 \\
    HD 156668 &  0.1930 &   0.2647 &  0.2331 &  0.01542 &   634 &  0.928 &     -4.889 &     3.72 \\
    HD 156826 &  0.1711 &   0.1747 &  0.1734 &  0.00118 &    11 &  0.817 &     -4.986 &     5.31 \\
    HD 156985 &  0.2293 &   0.3167 &  0.2646 &  0.01942 &   157 &  0.925 &     -4.819 &     2.88 \\
    HD 157172 &  0.1423 &   0.1683 &  0.1545 &  0.00658 &    13 &  0.737 &     -5.053 &     6.73 \\
    HD 157214 &  0.1538 &   0.1592 &  0.1579 &  0.00100 &    93 &  0.576 &     -4.984 &     5.28 \\
    HD 157338 &  0.1638 &   0.1703 &  0.1689 &  0.00135 &    22 &  0.563 &     -4.910 &     4.02 \\
    HD 157347 &  0.1621 &   0.1696 &  0.1662 &  0.00110 &   136 &  0.663 &     -4.964 &     4.91 \\
    HD 157881 &  1.4770 &   1.6340 &  1.6100 &  0.05396 &    10 &  1.306 &     -4.579 &     1.23 \\
    HD 158633 &  0.1674 &   0.1859 &  0.1735 &  0.00477 &   104 &  0.707 &     -4.942 &     4.53 \\
    HD 159062 &  0.1656 &   0.1785 &  0.1701 &  0.00280 &    83 &  0.671 &     -4.946 &     4.59 \\
    HD 159063 &  0.1453 &   0.1492 &  0.1483 &  0.00127 &     8 &  0.509 &     -5.036 &     6.36 \\
    HD 159222 &  0.1675 &   0.1878 &  0.1749 &  0.00449 &   131 &  0.615 &     -4.897 &     3.84 \\
    HD 160693 &  0.1752 &   0.1770 &  0.1759 &  0.00061 &     6 &  0.536 &     -4.862 &     3.37 \\
     HD 16141 &  0.1501 &   0.1542 &  0.1515 &  0.00095 &    43 &  0.643 &     -5.051 &     6.68 \\
     HD 16160 &  0.1867 &   0.2573 &  0.2260 &  0.01494 &   157 &  0.954 &     -4.930 &     4.33 \\
    HD 161797 &  0.1408 &   0.1563 &  0.1456 &  0.00344 &   122 &  0.709 &     -5.106 &     8.06 \\
    HD 161848 &  0.1810 &   0.1905 &  0.1872 &  0.00349 &     6 &  0.756 &     -4.903 &     3.92 \\
     HD 16275 &  0.1619 &   0.1717 &  0.1643 &  0.00279 &    13 &  0.655 &     -4.972 &     5.05 \\
     HD 16287 &  0.5464 &   0.6371 &  0.5745 &  0.02781 &    13 &  0.905 &     -4.415 &     0.46 \\
    HD 163153 &  0.1525 &   0.1557 &  0.1540 &  0.00087 &    12 &  0.724 &     -5.053 &     6.74 \\
    HD 163489 &  0.1102 &   0.1142 &  0.1115 &  0.00080 &    51 &  0.964 &     -5.332 &    15.38 \\
     HD 16397 &  0.1723 &   0.1782 &  0.1749 &  0.00138 &    16 &  0.541 &     -4.869 &     3.46 \\
    HD 164507 &  0.1555 &   0.1716 &  0.1610 &  0.00409 &    15 &  0.700 &     -5.006 &     5.71 \\
    HD 164595 &  0.1631 &   0.1677 &  0.1649 &  0.00112 &    40 &  0.635 &     -4.961 &     4.85 \\
    HD 164922 &  0.1437 &   0.1586 &  0.1527 &  0.00200 &   365 &  0.768 &     -5.069 &     7.12 \\
    HD 165222 &  0.8791 &   1.2830 &  1.0060 &  0.07177 &   131 &  1.305 &     -4.781 &     2.51 \\
    HD 165401 &  0.2140 &   0.2383 &  0.2261 &  0.00660 &    38 &  0.556 &     -4.659 &     1.64 \\
       HD 166 &  0.3976 &   0.4551 &  0.4201 &  0.01317 &    49 &  0.726 &     -4.381 &     0.31 \\
     HD 16623 &  0.1620 &   0.1651 &  0.1639 &  0.00096 &     9 &  0.546 &     -4.934 &     4.41 \\
    HD 166620 &  0.1640 &   0.1776 &  0.1706 &  0.00190 &   149 &  0.827 &     -5.002 &     5.62 \\
    HD 167042 &  0.1437 &   0.1571 &  0.1510 &  0.00198 &   168 &  0.926 &     -5.129 &     8.67 \\
    HD 167215 &  0.1832 &   0.1893 &  0.1864 &  0.00149 &    23 &  0.494 &     -4.798 &     2.67 \\
    HD 167216 &  0.1540 &   0.1578 &  0.1561 &  0.00137 &     9 &  0.494 &     -4.974 &     5.09 \\
    HD 167389 &  0.2408 &   0.2892 &  0.2599 &  0.01033 &    16 &  0.589 &     -4.575 &     1.21 \\
    HD 167665 &  0.1808 &   0.1841 &  0.1833 &  0.00100 &    14 &  0.506 &     -4.816 &     2.84 \\
    HD 168009 &  0.1466 &   0.1665 &  0.1598 &  0.00280 &   145 &  0.621 &     -4.988 &     5.34 \\
    HD 168443 &  0.1421 &   0.1499 &  0.1483 &  0.00148 &    49 &  0.704 &     -5.087 &     7.55 \\
    HD 168746 &  0.1531 &   0.1597 &  0.1580 &  0.00145 &    23 &  0.661 &     -5.013 &     5.84 \\
    HD 169830 &  0.1392 &   0.1454 &  0.1421 &  0.00133 &    76 &  0.529 &     -5.095 &     7.76 \\
    HD 170174 &  0.1054 &   0.1082 &  0.1078 &  0.00106 &     6 &  0.899 &     -5.350 &    16.08 \\
    HD 170469 &  0.1481 &   0.1522 &  0.1500 &  0.00094 &    27 &  0.668 &     -5.068 &     7.09 \\
    HD 170493 &  0.2984 &   0.5301 &  0.4126 &  0.04472 &    60 &  1.026 &     -4.731 &     2.10 \\
    HD 170657 &  0.2691 &   0.3585 &  0.3246 &  0.02113 &    22 &  0.836 &     -4.622 &     1.44 \\
    HD 171067 &  0.1704 &   0.1889 &  0.1734 &  0.00617 &    11 &  0.654 &     -4.922 &     4.20 \\
    HD 171665 &  0.1661 &   0.1764 &  0.1728 &  0.00331 &     9 &  0.658 &     -4.926 &     4.27 \\
     HD 17190 &  0.1972 &   0.2452 &  0.2177 &  0.01401 &    17 &  0.793 &     -4.820 &     2.88 \\
    HD 171918 &  0.1511 &   0.1584 &  0.1554 &  0.00189 &    14 &  0.658 &     -5.028 &     6.18 \\
    HD 172051 &  0.1629 &   0.1751 &  0.1677 &  0.00292 &    91 &  0.640 &     -4.947 &     4.61 \\
     HD 17230 &  0.6200 &   0.8766 &  0.7868 &  0.05004 &    71 &  1.206 &     -4.728 &     2.08 \\
    HD 172310 &  0.1767 &   0.1872 &  0.1822 &  0.00359 &     9 &  0.665 &     -4.883 &     3.64 \\
    HD 172513 &  0.2110 &   0.2424 &  0.2243 &  0.01542 &     4 &  0.695 &     -4.739 &     2.16 \\
    HD 173701 &  0.1797 &   0.2084 &  0.1916 &  0.00684 &    40 &  0.795 &     -4.906 &     3.97 \\
    HD 173739 &  0.3509 &   0.5554 &  0.4292 &  0.04389 &    46 &  1.367 &     -5.248 &    12.39 \\
    HD 173740 &  0.4309 &   0.8264 &  0.6126 &  0.08235 &    41 &  1.422 &     -5.174 &     9.98 \\
    HD 173818 &  1.1020 &   1.3420 &  1.2090 &  0.06549 &     9 &  1.198 &     -4.528 &     1.00 \\
     HD 17382 &  0.3846 &   0.4648 &  0.4242 &  0.02027 &    40 &  0.788 &     -4.433 &     0.55 \\
    HD 174080 &  0.7647 &   0.9763 &  0.8291 &  0.05028 &    32 &  1.040 &     -4.438 &     0.58 \\
    HD 175541 &  0.1308 &   0.1387 &  0.1351 &  0.00114 &    73 &  0.879 &     -5.183 &    10.24 \\
    HD 176377 &  0.1719 &   0.1925 &  0.1805 &  0.00290 &   176 &  0.572 &     -4.850 &     3.23 \\
     HD 17660 &  0.8094 &   0.9828 &  0.8685 &  0.04611 &    13 &  1.154 &     -4.600 &     1.33 \\
    HD 176982 &  0.1438 &   0.1456 &  0.1444 &  0.00065 &     8 &  0.708 &     -5.115 &     8.30 \\
    HD 177153 &  0.1322 &   0.1364 &  0.1350 &  0.00118 &    24 &  0.555 &     -5.172 &     9.92 \\
    HD 177830 &  0.1236 &   0.1322 &  0.1296 &  0.00118 &   135 &  1.049 &     -5.311 &    14.63 \\
   HD 178911B &  0.1633 &   0.1989 &  0.1816 &  0.00744 &    37 &  0.718 &     -4.909 &     4.01 \\
    HD 179949 &  0.2175 &   0.2434 &  0.2386 &  0.00666 &    23 &  0.535 &     -4.612 &     1.39 \\
    HD 179957 &  0.1706 &   0.1878 &  0.1753 &  0.00140 &   162 &  0.650 &     -4.910 &     4.02 \\
    HD 179958 &  0.1691 &   0.1761 &  0.1720 &  0.00093 &   149 &  0.644 &     -4.925 &     4.25 \\
    HD 180161 &  0.3531 &   0.4115 &  0.3827 &  0.01761 &    33 &  0.770 &     -4.471 &     0.74 \\
    HD 180617 &  0.9128 &   1.4030 &  1.0520 &  0.09329 &   144 &  1.341 &     -4.819 &     2.88 \\
    HD 180684 &  0.1479 &   0.1568 &  0.1512 &  0.00203 &    15 &  0.547 &     -5.023 &     6.06 \\
    HD 181234 &  0.1353 &   0.1545 &  0.1486 &  0.00367 &    20 &  0.804 &     -5.098 &     7.84 \\
     HD 18143 &  0.1471 &   0.1914 &  0.1661 &  0.01090 &    74 &  0.984 &     -5.120 &     8.42 \\
    HD 182488 &  0.1499 &   0.1778 &  0.1626 &  0.00520 &   282 &  0.760 &     -5.015 &     5.89 \\
    HD 182572 &  0.1608 &   0.1747 &  0.1673 &  0.00250 &    80 &  0.728 &     -4.981 &     5.22 \\
      HD 1832 &  0.1781 &   0.1866 &  0.1823 &  0.00295 &    17 &  0.631 &     -4.867 &     3.43 \\
    HD 183263 &  0.1477 &   0.1639 &  0.1505 &  0.00331 &    76 &  0.631 &     -5.055 &     6.77 \\
    HD 183650 &  0.1468 &   0.1524 &  0.1495 &  0.00105 &    43 &  0.692 &     -5.077 &     7.29 \\
    HD 183658 &  0.1666 &   0.1712 &  0.1677 &  0.00120 &    15 &  0.636 &     -4.945 &     4.58 \\
    HD 183870 &  0.4613 &   0.5228 &  0.4973 &  0.01925 &    10 &  0.886 &     -4.460 &     0.68 \\
     HD 18445 &  0.3407 &   0.3999 &  0.3740 &  0.01730 &    18 &  0.921 &     -4.641 &     1.54 \\
    HD 185144 &  0.1813 &   0.2329 &  0.2066 &  0.01044 &  1028 &  0.769 &     -4.840 &     3.11 \\
    HD 185295 &  0.1338 &   0.1372 &  0.1360 &  0.00118 &     8 &  0.813 &     -5.173 &     9.94 \\
    HD 185414 &  0.1747 &   0.1918 &  0.1834 &  0.00386 &    95 &  0.599 &     -4.848 &     3.20 \\
     HD 18632 &  0.6730 &   0.7650 &  0.7280 &  0.02275 &    34 &  0.906 &     -4.305 &     0.06 \\
    HD 186408 &  0.1438 &   0.1563 &  0.1511 &  0.00201 &   210 &  0.638 &     -5.052 &     6.72 \\
    HD 186427 &  0.1448 &   0.1619 &  0.1530 &  0.00172 &   314 &  0.648 &     -5.042 &     6.48 \\
    HD 187123 &  0.1518 &   0.1583 &  0.1565 &  0.00105 &    81 &  0.637 &     -5.015 &     5.89 \\
    HD 187237 &  0.2005 &   0.2372 &  0.2114 &  0.01180 &    16 &  0.621 &     -4.740 &     2.17 \\
    HD 187897 &  0.2688 &   0.3172 &  0.2971 &  0.01440 &     9 &  0.600 &     -4.493 &     0.84 \\
    HD 187923 &  0.1550 &   0.1593 &  0.1585 &  0.00059 &   106 &  0.628 &     -4.998 &     5.55 \\
    HD 188015 &  0.1556 &   0.1764 &  0.1613 &  0.00519 &    38 &  0.694 &     -5.003 &     5.64 \\
     HD 18803 &  0.1657 &   0.2066 &  0.1802 &  0.00785 &   156 &  0.683 &     -4.900 &     3.88 \\
    HD 188510 &  0.1651 &   0.1707 &  0.1686 &  0.00168 &     7 &  0.651 &     -4.946 &     4.60 \\
    HD 188512 &  0.1305 &   0.1385 &  0.1354 &  0.00098 &   184 &  0.833 &     -5.176 &    10.04 \\
    HD 189625 &  0.1834 &   0.2038 &  0.1953 &  0.00846 &     8 &  0.639 &     -4.812 &     2.81 \\
    HD 189733 &  0.4860 &   0.5535 &  0.5099 &  0.01283 &   126 &  0.883 &     -4.445 &     0.61 \\
    HD 190007 &  0.5920 &   0.7307 &  0.6557 &  0.03101 &    13 &  1.111 &     -4.653 &     1.60 \\
    HD 190067 &  0.1655 &   0.1882 &  0.1743 &  0.00561 &   113 &  0.693 &     -4.933 &     4.38 \\
     HD 19034 &  0.1748 &   0.1911 &  0.1799 &  0.00504 &     9 &  0.603 &     -4.867 &     3.43 \\
    HD 190360 &  0.1416 &   0.1516 &  0.1460 &  0.00139 &   280 &  0.725 &     -5.105 &     8.03 \\
    HD 190404 &  0.1599 &   0.1652 &  0.1631 &  0.00101 &    55 &  0.737 &     -5.005 &     5.70 \\
    HD 190406 &  0.1746 &   0.2158 &  0.1815 &  0.00522 &   189 &  0.583 &     -4.850 &     3.23 \\
    HD 191408 &  0.1779 &   0.2043 &  0.1832 &  0.00550 &   135 &  0.870 &     -4.978 &     5.16 \\
    HD 191785 &  0.1568 &   0.1673 &  0.1624 &  0.00155 &    51 &  0.788 &     -5.024 &     6.08 \\
    HD 192020 &  0.4284 &   0.4990 &  0.4579 &  0.01987 &    17 &  0.833 &     -4.441 &     0.59 \\
    HD 192263 &  0.4134 &   0.5740 &  0.4983 &  0.04092 &    19 &  0.890 &     -4.464 &     0.70 \\
    HD 192310 &  0.1565 &   0.2262 &  0.1806 &  0.01673 &   452 &  0.825 &     -4.962 &     4.87 \\
    HD 192343 &  0.1521 &   0.1555 &  0.1534 &  0.00093 &    13 &  0.660 &     -5.042 &     6.49 \\
    HD 192344 &  0.1456 &   0.1489 &  0.1466 &  0.00099 &    12 &  0.685 &     -5.096 &     7.78 \\
     HD 19308 &  0.1551 &   0.1638 &  0.1578 &  0.00199 &    47 &  0.633 &     -5.005 &     5.68 \\
    HD 193202 &  0.7112 &   1.0680 &  0.9064 &  0.08430 &    78 &  1.274 &     -4.777 &     2.47 \\
     HD 19373 &  0.1496 &   0.1560 &  0.1520 &  0.00102 &   214 &  0.597 &     -5.033 &     6.28 \\
    HD 193795 &  0.1547 &   0.1587 &  0.1564 &  0.00135 &    13 &  0.631 &     -5.013 &     5.86 \\
    HD 193901 &  0.1719 &   0.1751 &  0.1731 &  0.00084 &    10 &  0.490 &     -4.866 &     3.43 \\
     HD 19467 &  0.1612 &   0.1647 &  0.1630 &  0.00073 &    38 &  0.625 &     -4.969 &     5.00 \\
    HD 195019 &  0.1547 &   0.1617 &  0.1604 &  0.00141 &    33 &  0.635 &     -4.989 &     5.36 \\
   HD 195019B &  0.6661 &   0.8029 &  0.7693 &  0.04742 &     7 &  1.237 &     -4.788 &     2.58 \\
    HD 195564 &  0.1351 &   0.1407 &  0.1394 &  0.00121 &    32 &  0.665 &     -5.151 &     9.28 \\
    HD 196201 &  0.1638 &   0.1896 &  0.1704 &  0.00705 &    12 &  0.679 &     -4.947 &     4.62 \\
    HD 196761 &  0.1671 &   0.1818 &  0.1720 &  0.00411 &    68 &  0.676 &     -4.937 &     4.45 \\
    HD 196850 &  0.1566 &   0.1648 &  0.1612 &  0.00100 &   121 &  0.612 &     -4.975 &     5.11 \\
    HD 197076 &  0.1693 &   0.1933 &  0.1783 &  0.00689 &   213 &  0.595 &     -4.871 &     3.49 \\
    HD 198425 &  0.3791 &   0.5261 &  0.4273 &  0.02988 &    33 &  0.898 &     -4.548 &     1.09 \\
    HD 198802 &  0.1531 &   0.1714 &  0.1570 &  0.00524 &    16 &  0.642 &     -5.013 &     5.85 \\
    HD 199305 &  1.2620 &   1.7650 &  1.5695 &  0.10593 &    96 &  1.266 &     -4.525 &     0.99 \\
    HD 199476 &  0.1692 &   0.1761 &  0.1753 &  0.00156 &    30 &  0.638 &     -4.905 &     3.95 \\
    HD 199960 &  0.1538 &   0.1621 &  0.1582 &  0.00309 &    18 &  0.628 &     -5.000 &     5.60 \\
    HD 200538 &  0.1580 &   0.1686 &  0.1637 &  0.00296 &     8 &  0.583 &     -4.949 &     4.65 \\
    HD 200565 &  0.1982 &   0.2212 &  0.2061 &  0.00668 &     9 &  0.591 &     -4.746 &     2.21 \\
    HD 200968 &  0.3676 &   0.4498 &  0.4289 &  0.01329 &    32 &  0.828 &     -4.468 &     0.72 \\
    HD 201091 &  0.4956 &   0.7025 &  0.5871 &  0.04116 &   291 &  1.153 &     -4.770 &     2.41 \\
    HD 201092 &  0.7206 &   1.0960 &  0.8763 &  0.08626 &   296 &  1.080 &     -4.476 &     0.76 \\
    HD 201203 &  0.1802 &   0.1879 &  0.1830 &  0.00200 &    13 &  0.496 &     -4.815 &     2.84 \\
     HD 20165 &  0.1733 &   0.2496 &  0.2055 &  0.01953 &    80 &  0.832 &     -4.882 &     3.63 \\
      HD 2025 &  0.2682 &   0.3503 &  0.2931 &  0.02447 &    21 &  0.879 &     -4.718 &     2.01 \\
    HD 202575 &  0.7451 &   0.8673 &  0.8031 &  0.03440 &    23 &  0.975 &     -4.356 &     0.20 \\
    HD 202751 &  0.1978 &   0.2558 &  0.2079 &  0.01199 &    91 &  0.959 &     -4.978 &     5.17 \\
    HD 204587 &  0.5781 &   0.7496 &  0.6943 &  0.03988 &    44 &  1.237 &     -4.833 &     3.03 \\
     HD 20619 &  0.1816 &   0.2118 &  0.1955 &  0.00682 &    90 &  0.614 &     -4.800 &     2.68 \\
    HD 206387 &  0.4638 &   0.4802 &  0.4668 &  0.00657 &     8 &  0.617 &     -4.240 &     0.00 \\
     HD 20675 &  0.1650 &   0.1803 &  0.1714 &  0.00343 &    26 &  0.458 &     -4.874 &     3.53 \\
    HD 207874 &  0.1610 &   0.1945 &  0.1695 &  0.01212 &    11 &  0.835 &     -5.010 &     5.78 \\
    HD 208038 &  0.4878 &   0.5463 &  0.5083 &  0.01520 &    33 &  0.877 &     -4.439 &     0.58 \\
    HD 208313 &  0.2174 &   0.3440 &  0.2615 &  0.02874 &    78 &  0.872 &     -4.774 &     2.44 \\
    HD 208801 &  0.1352 &   0.1396 &  0.1375 &  0.00110 &    17 &  0.972 &     -5.213 &    11.20 \\
    HD 209290 &  1.5460 &   1.9390 &  1.7120 &  0.09206 &    70 &  1.257 &     -4.474 &     0.75 \\
    HD 209458 &  0.1570 &   0.1638 &  0.1603 &  0.00171 &    51 &  0.551 &     -4.959 &     4.83 \\
    HD 209875 &  0.1439 &   0.1515 &  0.1487 &  0.00219 &    12 &  0.521 &     -5.035 &     6.33 \\
    HD 21019A &  0.1493 &   0.1534 &  0.1518 &  0.00124 &    23 &  0.697 &     -5.062 &     6.95 \\
    HD 210277 &  0.1448 &   0.1548 &  0.1525 &  0.00116 &   127 &  0.733 &     -5.064 &     7.00 \\
    HD 210302 &  0.1554 &   0.1631 &  0.1582 &  0.00207 &    66 &  0.479 &     -4.958 &     4.79 \\
    HD 210312 &  0.1438 &   0.1582 &  0.1505 &  0.00526 &     5 &  0.678 &     -5.067 &     7.05 \\
    HD 210392 &  0.1452 &   0.1499 &  0.1467 &  0.00185 &     5 &  0.669 &     -5.092 &     7.69 \\
    HD 210460 &  0.2126 &   0.2674 &  0.2239 &  0.01870 &    13 &  0.683 &     -4.732 &     2.11 \\
    HD 211038 &  0.1310 &   0.1354 &  0.1345 &  0.00118 &    11 &  0.872 &     -5.185 &    10.30 \\
    HD 211080 &  0.1314 &   0.1406 &  0.1368 &  0.00178 &    42 &  0.672 &     -5.174 &     9.98 \\
    HD 211681 &  0.1736 &   0.1996 &  0.1885 &  0.00857 &    11 &  0.692 &     -4.867 &     3.44 \\
     HD 21197 &  0.5784 &   0.7219 &  0.6553 &  0.04179 &    21 &  1.134 &     -4.691 &     1.83 \\
    HD 212291 &  0.1860 &   0.2207 &  0.1974 &  0.00875 &    50 &  0.659 &     -4.814 &     2.82 \\
    HD 212801 &  0.1920 &   0.2376 &  0.2189 &  0.01643 &     8 &  0.780 &     -4.808 &     2.77 \\
    HD 213042 &  0.3057 &   0.4663 &  0.3713 &  0.04997 &    77 &  1.028 &     -4.783 &     2.53 \\
     HD 21313 &  0.1462 &   0.1526 &  0.1501 &  0.00230 &     8 &  0.613 &     -5.052 &     6.71 \\
    HD 213472 &  0.1419 &   0.1501 &  0.1463 &  0.00113 &    63 &  0.651 &     -5.092 &     7.67 \\
    HD 213519 &  0.1504 &   0.1541 &  0.1531 &  0.00107 &    19 &  0.623 &     -5.033 &     6.29 \\
    HD 213628 &  0.1611 &   0.1651 &  0.1620 &  0.00134 &     8 &  0.693 &     -4.998 &     5.55 \\
    HD 214683 &  0.4644 &   0.5416 &  0.4944 &  0.02382 &    40 &  0.896 &     -4.475 &     0.76 \\
    HD 214749 &  1.1020 &   1.2490 &  1.1840 &  0.04647 &    14 &  1.122 &     -4.412 &     0.45 \\
    HD 215152 &  0.2168 &   0.2866 &  0.2485 &  0.01526 &    64 &  0.922 &     -4.849 &     3.21 \\
    HD 215578 &  0.1283 &   0.1358 &  0.1314 &  0.00198 &    23 &  0.988 &     -5.250 &    12.43 \\
    HD 216259 &  0.1689 &   0.2003 &  0.1797 &  0.00675 &   269 &  0.752 &     -4.932 &     4.37 \\
    HD 216520 &  0.1713 &   0.2202 &  0.1921 &  0.01042 &   536 &  0.803 &     -4.908 &     4.00 \\
    HD 216899 &  1.2600 &   2.0770 &  1.4635 &  0.20403 &    40 &  1.297 &     -4.607 &     1.36 \\
    HD 217004 &  0.1417 &   0.1434 &  0.1426 &  0.00052 &     7 &  0.640 &     -5.119 &     8.40 \\
    HD 217014 &  0.1474 &   0.1543 &  0.1521 &  0.00111 &    90 &  0.653 &     -5.050 &     6.65 \\
    HD 217107 &  0.1446 &   0.1516 &  0.1487 &  0.00104 &   120 &  0.721 &     -5.087 &     7.55 \\
    HD 217165 &  0.1581 &   0.1668 &  0.1619 &  0.00242 &    16 &  0.573 &     -4.956 &     4.77 \\
    HD 217357 &  1.2720 &   1.9120 &  1.5700 &  0.11433 &    57 &  1.320 &     -4.612 &     1.39 \\
     HD 21774 &  0.1410 &   0.1454 &  0.1430 &  0.00150 &    14 &  0.675 &     -5.122 &     8.48 \\
    HD 217877 &  0.1509 &   0.1536 &  0.1525 &  0.00069 &    16 &  0.562 &     -5.018 &     5.96 \\
    HD 217987 &  0.8763 &   1.4390 &  1.2215 &  0.10682 &    78 &  1.304 &     -4.695 &     1.85 \\
    HD 218168 &  0.2874 &   0.3099 &  0.2940 &  0.00741 &     8 &  0.578 &     -4.489 &     0.82 \\
    HD 218209 &  0.1790 &   0.1956 &  0.1879 &  0.00432 &    16 &  0.587 &     -4.821 &     2.90 \\
     HD 21847 &  0.2175 &   0.2365 &  0.2252 &  0.00564 &    19 &  0.494 &     -4.644 &     1.56 \\
    HD 218566 &  0.2033 &   0.3099 &  0.2349 &  0.02793 &    80 &  0.953 &     -4.910 &     4.03 \\
    HD 218868 &  0.1701 &   0.2230 &  0.2001 &  0.01128 &   148 &  0.732 &     -4.842 &     3.13 \\
    HD 219134 &  0.2017 &   0.3322 &  0.2465 &  0.03187 &   575 &  0.971 &     -4.904 &     3.95 \\
    HD 219538 &  0.1927 &   0.2815 &  0.2361 &  0.01660 &    80 &  0.846 &     -4.809 &     2.77 \\
    HD 219542 &  0.1731 &   0.2007 &  0.1880 &  0.01004 &    10 &  0.659 &     -4.854 &     3.27 \\
   HD 219834B &  0.1653 &   0.2164 &  0.1778 &  0.01387 &    55 &  0.850 &     -4.985 &     5.29 \\
    HD 219953 &  0.1706 &   0.1758 &  0.1729 &  0.00162 &     8 &  0.730 &     -4.954 &     4.73 \\
    HD 220221 &  0.5046 &   0.6435 &  0.5660 &  0.04484 &    29 &  0.996 &     -4.545 &     1.08 \\
    HD 220339 &  0.2184 &   0.3051 &  0.2312 &  0.01861 &    70 &  0.831 &     -4.810 &     2.78 \\
     HD 22049 &  0.3970 &   0.5353 &  0.4593 &  0.02867 &   198 &  0.867 &     -4.477 &     0.77 \\
     HD 22072 &  0.1353 &   0.1406 &  0.1384 &  0.00120 &    24 &  0.858 &     -5.162 &     9.61 \\
    HD 221354 &  0.1515 &   0.1645 &  0.1564 &  0.00171 &   467 &  0.795 &     -5.055 &     6.78 \\
    HD 221356 &  0.1531 &   0.1570 &  0.1556 &  0.00115 &    15 &  0.521 &     -4.983 &     5.26 \\
    HD 221851 &  0.2670 &   0.3399 &  0.2954 &  0.01472 &    40 &  0.824 &     -4.662 &     1.65 \\
    HD 222582 &  0.1633 &   0.1724 &  0.1688 &  0.00213 &    40 &  0.630 &     -4.937 &     4.44 \\
    HD 222697 &  0.3895 &   0.4595 &  0.4538 &  0.02900 &     8 &  0.753 &     -4.365 &     0.24 \\
     HD 22282 &  0.1621 &   0.1775 &  0.1711 &  0.00516 &    11 &  0.740 &     -4.966 &     4.95 \\
    HD 223238 &  0.1512 &   0.1566 &  0.1529 &  0.00147 &    11 &  0.622 &     -5.035 &     6.31 \\
    HD 223315 &  0.2086 &   0.2333 &  0.2179 &  0.00680 &    11 &  0.705 &     -4.765 &     2.37 \\
    HD 223498 &  0.1487 &   0.1530 &  0.1517 &  0.00118 &    10 &  0.714 &     -5.066 &     7.04 \\
    HD 223691 &  0.1380 &   0.1487 &  0.1459 &  0.00348 &     7 &  0.703 &     -5.104 &     7.98 \\
    HD 224383 &  0.1561 &   0.1586 &  0.1570 &  0.00083 &    16 &  0.631 &     -5.009 &     5.77 \\
    HD 224619 &  0.1622 &   0.1761 &  0.1638 &  0.00252 &    78 &  0.693 &     -4.988 &     5.36 \\
    HD 224983 &  0.1884 &   0.2409 &  0.2008 &  0.01706 &    31 &  0.838 &     -4.900 &     3.88 \\
    HD 225213 &  0.2907 &   0.4734 &  0.3489 &  0.04040 &    85 &  1.322 &     -5.269 &    13.09 \\
    HD 225261 &  0.1693 &   0.1765 &  0.1727 &  0.00216 &    11 &  0.682 &     -4.936 &     4.43 \\
     HD 22879 &  0.1567 &   0.1613 &  0.1599 &  0.00100 &    65 &  0.481 &     -4.946 &     4.60 \\
    HD 230409 &  0.1706 &   0.1741 &  0.1724 &  0.00112 &    10 &  0.631 &     -4.917 &     4.13 \\
    HD 230999 &  0.1635 &   0.1706 &  0.1688 &  0.00213 &    10 &  0.688 &     -4.959 &     4.82 \\
     HD 23249 &  0.1328 &   0.1379 &  0.1361 &  0.00117 &    75 &  0.882 &     -5.178 &    10.10 \\
    HD 232979 &  1.4640 &   1.9710 &  1.6230 &  0.07858 &    86 &  1.322 &     -4.601 &     1.34 \\
     HD 23356 &  0.2478 &   0.3177 &  0.2893 &  0.01340 &    87 &  0.886 &     -4.732 &     2.11 \\
    HD 233641 &  0.1475 &   0.1607 &  0.1551 &  0.00383 &    11 &  0.538 &     -4.991 &     5.42 \\
     HD 23439 &  0.1718 &   0.1792 &  0.1761 &  0.00093 &   345 &  0.664 &     -4.912 &     4.05 \\
    HD 239960 &  0.6674 &   2.7820 &  0.8526 &  0.32034 &    48 &  1.397 &     -4.995 &     5.49 \\
     HD 24040 &  0.1494 &   0.1544 &  0.1523 &  0.00097 &    81 &  0.647 &     -5.046 &     6.58 \\
     HD 24213 &  0.1551 &   0.1739 &  0.1587 &  0.00417 &    23 &  0.572 &     -4.977 &     5.15 \\
     HD 24238 &  0.1629 &   0.1698 &  0.1668 &  0.00107 &    86 &  0.758 &     -4.993 &     5.45 \\
     HD 24341 &  0.1479 &   0.1516 &  0.1498 &  0.00106 &    14 &  0.679 &     -5.072 &     7.18 \\
     HD 24365 &  0.1727 &   0.1794 &  0.1757 &  0.00142 &    25 &  0.802 &     -4.970 &     5.02 \\
     HD 24451 &  0.9582 &   1.2300 &  1.0745 &  0.08286 &    12 &  1.110 &     -4.436 &     0.57 \\
     HD 24496 &  0.1597 &   0.2069 &  0.1799 &  0.00925 &   220 &  0.684 &     -4.902 &     3.91 \\
    HD 245409 &  3.5800 &   4.7570 &  3.8825 &  0.31700 &    16 &  1.363 &     -4.285 &     0.03 \\
     HD 24727 &  0.1586 &   0.1640 &  0.1608 &  0.00151 &    22 &  0.491 &     -4.941 &     4.51 \\
     HD 24892 &  0.1494 &   0.1550 &  0.1513 &  0.00145 &    11 &  0.739 &     -5.073 &     7.20 \\
     HD 24916 &  0.7301 &   0.9934 &  0.8461 &  0.05629 &    22 &  1.113 &     -4.546 &     1.08 \\
     HD 25329 &  0.1667 &   0.2016 &  0.1856 &  0.00877 &    95 &  0.891 &     -4.984 &     5.27 \\
     HD 25665 &  0.2303 &   0.3454 &  0.2751 &  0.02756 &    57 &  0.900 &     -4.773 &     2.44 \\
     HD 25682 &  0.1642 &   0.1676 &  0.1656 &  0.00112 &    13 &  0.724 &     -4.988 &     5.36 \\
     HD 25825 &  0.3261 &   0.3620 &  0.3408 &  0.00922 &    23 &  0.580 &     -4.398 &     0.39 \\
     HD 26151 &  0.1767 &   0.2129 &  0.1850 &  0.00649 &   172 &  0.788 &     -4.927 &     4.29 \\
     HD 26161 &  0.1469 &   0.1544 &  0.1499 &  0.00151 &    63 &  0.543 &     -5.032 &     6.25 \\
    HD 265866 &  0.4333 &   0.8444 &  0.6103 &  0.04953 &    70 &  1.390 &     -5.130 &     8.69 \\
     HD 26736 &  0.3355 &   0.3845 &  0.3515 &  0.01418 &    28 &  0.637 &     -4.413 &     0.46 \\
     HD 26794 &  0.1895 &   0.2170 &  0.2012 &  0.00762 &    13 &  0.909 &     -4.951 &     4.68 \\
     HD 26965 &  0.1668 &   0.2363 &  0.1946 &  0.01376 &   590 &  0.762 &     -4.878 &     3.57 \\
     HD 28005 &  0.1560 &   0.1670 &  0.1601 &  0.00260 &    56 &  0.675 &     -5.004 &     5.66 \\
    HD 281540 &  0.1978 &   0.2713 &  0.2063 &  0.02088 &    14 &  0.878 &     -4.912 &     4.06 \\
     HD 28185 &  0.1532 &   0.1627 &  0.1571 &  0.00196 &    37 &  0.698 &     -5.029 &     6.19 \\
     HD 28187 &  0.1613 &   0.1659 &  0.1636 &  0.00149 &    10 &  0.560 &     -4.941 &     4.52 \\
       HD 283 &  0.1835 &   0.1986 &  0.1937 &  0.00483 &    13 &  0.732 &     -4.866 &     3.42 \\
     HD 28343 &  1.3360 &   1.7470 &  1.5735 &  0.09526 &    30 &  1.357 &     -4.669 &     1.69 \\
    HD 285968 &  1.1550 &   1.8020 &  1.5030 &  0.12026 &   105 &  1.330 &     -4.646 &     1.56 \\
     HD 28946 &  0.1937 &   0.2573 &  0.2173 &  0.01598 &    50 &  0.741 &     -4.788 &     2.57 \\
     HD 29461 &  0.2857 &   0.3264 &  0.3149 &  0.01074 &    17 &  0.634 &     -4.477 &     0.77 \\
     HD 29528 &  0.1596 &   0.1664 &  0.1622 &  0.00246 &     9 &  0.732 &     -5.009 &     5.76 \\
     HD 29883 &  0.1711 &   0.2025 &  0.1824 &  0.00830 &    66 &  0.851 &     -4.969 &     5.00 \\
     HD 30649 &  0.1683 &   0.1738 &  0.1712 &  0.00129 &    22 &  0.543 &     -4.890 &     3.74 \\
     HD 30708 &  0.1490 &   0.1553 &  0.1529 &  0.00181 &    22 &  0.673 &     -5.050 &     6.65 \\
     HD 3074A &  0.1459 &   0.1542 &  0.1496 &  0.00154 &    35 &  0.571 &     -5.043 &     6.50 \\
     HD 31253 &  0.1486 &   0.1545 &  0.1512 &  0.00151 &    54 &  0.574 &     -5.031 &     6.24 \\
     HD 31412 &  0.1768 &   0.1978 &  0.1848 &  0.00529 &    24 &  0.552 &     -4.822 &     2.90 \\
     HD 31560 &  0.4829 &   0.6421 &  0.5781 &  0.04178 &    29 &  1.032 &     -4.587 &     1.27 \\
     HD 31966 &  0.1484 &   0.1513 &  0.1501 &  0.00094 &    16 &  0.657 &     -5.065 &     7.02 \\
     HD 32147 &  0.2252 &   0.3376 &  0.2598 &  0.02310 &   625 &  0.993 &     -4.905 &     3.95 \\
     HD 32923 &  0.1440 &   0.1525 &  0.1511 &  0.00109 &   151 &  0.631 &     -5.050 &     6.67 \\
     HD 32963 &  0.1406 &   0.1537 &  0.1517 &  0.00124 &   213 &  0.650 &     -5.052 &     6.70 \\
     HD 33021 &  0.1438 &   0.1480 &  0.1456 &  0.00115 &    16 &  0.619 &     -5.089 &     7.62 \\
     HD 33636 &  0.1664 &   0.1847 &  0.1750 &  0.00326 &    54 &  0.563 &     -4.875 &     3.54 \\
     HD 33793 &  0.2566 &   0.4276 &  0.2909 &  0.04355 &    30 &  1.340 &     -5.376 &    17.06 \\
     HD 34411 &  0.1425 &   0.1536 &  0.1466 &  0.00092 &   210 &  0.622 &     -5.082 &     7.43 \\
     HD 34445 &  0.1564 &   0.1719 &  0.1636 &  0.00321 &   207 &  0.624 &     -4.965 &     4.92 \\
     HD 34575 &  0.1505 &   0.1551 &  0.1541 &  0.00128 &    17 &  0.715 &     -5.051 &     6.69 \\
     HD 34721 &  0.1420 &   0.1479 &  0.1464 &  0.00081 &    86 &  0.558 &     -5.065 &     7.00 \\
     HD 34745 &  0.1460 &   0.1492 &  0.1472 &  0.00066 &    21 &  0.534 &     -5.051 &     6.70 \\
     HD 35627 &  0.1429 &   0.1467 &  0.1440 &  0.00097 &    19 &  0.551 &     -5.083 &     7.46 \\
     HD 35974 &  0.1378 &   0.1458 &  0.1414 &  0.00245 &    16 &  0.580 &     -5.115 &     8.29 \\
     HD 36003 &  0.2802 &   0.4520 &  0.3717 &  0.04740 &   162 &  1.122 &     -4.921 &     4.20 \\
     HD 36308 &  0.4787 &   0.5418 &  0.5074 &  0.02174 &     8 &  0.744 &     -4.298 &     0.05 \\
     HD 36395 &  1.4860 &   2.1430 &  1.8130 &  0.19378 &    47 &  1.283 &     -4.490 &     0.83 \\
      HD 3651 &  0.1588 &   0.1879 &  0.1665 &  0.00665 &   157 &  0.829 &     -5.020 &     5.99 \\
     HD 37008 &  0.1685 &   0.1963 &  0.1791 &  0.00435 &   117 &  0.760 &     -4.938 &     4.46 \\
     HD 37124 &  0.1732 &   0.1917 &  0.1816 &  0.00455 &    81 &  0.602 &     -4.857 &     3.32 \\
     HD 37213 &  0.1428 &   0.1455 &  0.1447 &  0.00087 &     8 &  0.687 &     -5.110 &     8.16 \\
     HD 37394 &  0.3347 &   0.4323 &  0.3734 &  0.02418 &    16 &  0.810 &     -4.522 &     0.97 \\
      HD 3765 &  0.1738 &   0.2254 &  0.1951 &  0.01492 &   299 &  0.889 &     -4.953 &     4.71 \\
       HD 377 &  0.3421 &   0.3829 &  0.3708 &  0.01246 &    26 &  0.603 &     -4.361 &     0.22 \\
      HD 3795 &  0.1738 &   0.1778 &  0.1768 &  0.00098 &    20 &  0.684 &     -4.917 &     4.13 \\
     HD 37962 &  0.1867 &   0.2036 &  0.1931 &  0.00465 &    15 &  0.613 &     -4.809 &     2.78 \\
     HD 38230 &  0.1567 &   0.1677 &  0.1602 &  0.00257 &    91 &  0.789 &     -5.035 &     6.32 \\
     HD 38392 &  0.4131 &   0.4904 &  0.4629 &  0.02124 &    25 &  0.997 &     -4.638 &     1.52 \\
     HD 38529 &  0.1531 &   0.1778 &  0.1613 &  0.00695 &   100 &  0.722 &     -5.010 &     5.80 \\
     HD 38858 &  0.1611 &   0.1732 &  0.1666 &  0.00210 &   121 &  0.609 &     -4.941 &     4.51 \\
       HD 38A &  1.6010 &   1.8500 &  1.7555 &  0.06521 &    20 &  1.343 &     -4.600 &     1.33 \\
       HD 38B &  1.5630 &   1.9370 &  1.7540 &  0.08824 &    27 &  1.361 &     -4.627 &     1.47 \\
     HD 39715 &  0.3530 &   0.4317 &  0.3782 &  0.02419 &    20 &  0.980 &     -4.710 &     1.95 \\
     HD 39881 &  0.1494 &   0.1524 &  0.1512 &  0.00057 &    43 &  0.627 &     -5.049 &     6.63 \\
     HD 40397 &  0.1448 &   0.1511 &  0.1495 &  0.00094 &    82 &  0.668 &     -5.072 &     7.17 \\
     HD 40647 &  0.3844 &   0.4636 &  0.4354 &  0.02179 &    19 &  0.747 &     -4.381 &     0.31 \\
     HD 40979 &  0.2191 &   0.2421 &  0.2293 &  0.00657 &    26 &  0.548 &     -4.646 &     1.56 \\
     HD 41593 &  0.3984 &   0.4801 &  0.4313 &  0.01970 &    51 &  0.785 &     -4.422 &     0.50 \\
      HD 4203 &  0.1428 &   0.1502 &  0.1473 &  0.00124 &    51 &  0.722 &     -5.096 &     7.79 \\
      HD 4208 &  0.1908 &   0.1968 &  0.1935 &  0.00133 &    23 &  0.623 &     -4.812 &     2.81 \\
     HD 42250 &  0.1584 &   0.1748 &  0.1607 &  0.00487 &    10 &  0.737 &     -5.019 &     5.97 \\
      HD 4256 &  0.1927 &   0.3043 &  0.2396 &  0.02240 &   233 &  0.955 &     -4.902 &     3.90 \\
     HD 42581 &  1.2910 &   1.7290 &  1.5420 &  0.09687 &    39 &  1.289 &     -4.571 &     1.19 \\
     HD 42618 &  0.1518 &   0.1703 &  0.1589 &  0.00311 &   670 &  0.626 &     -4.995 &     5.49 \\
      HD 4307 &  0.1414 &   0.1473 &  0.1461 &  0.00113 &    58 &  0.597 &     -5.079 &     7.36 \\
     HD 43745 &  0.1393 &   0.1449 &  0.1432 &  0.00163 &    15 &  0.556 &     -5.092 &     7.68 \\
     HD 43947 &  0.1560 &   0.1602 &  0.1576 &  0.00075 &    49 &  0.538 &     -4.974 &     5.08 \\
     HD 44420 &  0.1452 &   0.1552 &  0.1495 &  0.00285 &    16 &  0.671 &     -5.072 &     7.19 \\
     HD 44985 &  0.1482 &   0.1515 &  0.1495 &  0.00087 &    18 &  0.566 &     -5.042 &     6.48 \\
     HD 45067 &  0.1492 &   0.1617 &  0.1552 &  0.00235 &    24 &  0.555 &     -4.996 &     5.50 \\
     HD 45184 &  0.1564 &   0.1774 &  0.1660 &  0.00420 &   361 &  0.613 &     -4.946 &     4.60 \\
     HD 45350 &  0.1425 &   0.1647 &  0.1459 &  0.00421 &    61 &  0.713 &     -5.105 &     8.01 \\
     HD 45588 &  0.1475 &   0.1577 &  0.1528 &  0.00243 &    19 &  0.535 &     -5.007 &     5.74 \\
      HD 4614 &  0.1598 &   0.1651 &  0.1623 &  0.00099 &    90 &  0.552 &     -4.946 &     4.60 \\
     HD 4614B &  1.2380 &   1.7280 &  1.4030 &  0.12362 &    81 &  1.247 &     -4.544 &     1.07 \\
      HD 4628 &  0.1794 &   0.2368 &  0.1927 &  0.01381 &   298 &  0.850 &     -4.934 &     4.39 \\
     HD 46375 &  0.1870 &   0.2228 &  0.1973 &  0.01001 &    27 &  0.825 &     -4.903 &     3.93 \\
     HD 47157 &  0.1597 &   0.1834 &  0.1608 &  0.00535 &    38 &  0.702 &     -5.008 &     5.74 \\
      HD 4747 &  0.2244 &   0.2868 &  0.2492 &  0.01564 &    53 &  0.736 &     -4.694 &     1.85 \\
     HD 47752 &  0.4298 &   0.5177 &  0.4693 &  0.02528 &    34 &  1.006 &     -4.645 &     1.56 \\
     HD 48682 &  0.1546 &   0.1618 &  0.1573 &  0.00119 &   150 &  0.560 &     -4.983 &     5.25 \\
     HD 48938 &  0.1530 &   0.1569 &  0.1557 &  0.00104 &    19 &  0.526 &     -4.984 &     5.27 \\
      HD 4915 &  0.1773 &   0.2202 &  0.1887 &  0.01108 &    98 &  0.632 &     -4.838 &     3.08 \\
     HD 49674 &  0.1789 &   0.2086 &  0.1926 &  0.00676 &    60 &  0.708 &     -4.858 &     3.32 \\
     HD 50281 &  0.5142 &   0.6339 &  0.5557 &  0.03447 &    26 &  1.048 &     -4.629 &     1.47 \\
     HD 50499 &  0.1441 &   0.1556 &  0.1490 &  0.00216 &    70 &  0.608 &     -5.059 &     6.87 \\
     HD 50554 &  0.1540 &   0.1675 &  0.1613 &  0.00278 &    33 &  0.564 &     -4.957 &     4.79 \\
     HD 50639 &  0.1625 &   0.1751 &  0.1696 &  0.00254 &    17 &  0.539 &     -4.898 &     3.85 \\
     HD 50692 &  0.1524 &   0.1587 &  0.1556 &  0.00121 &   128 &  0.582 &     -5.002 &     5.63 \\
     HD 50806 &  0.1388 &   0.1446 &  0.1424 &  0.00151 &    18 &  0.683 &     -5.128 &     8.64 \\
     HD 51219 &  0.1508 &   0.1582 &  0.1534 &  0.00292 &    12 &  0.667 &     -5.044 &     6.53 \\
     HD 51419 &  0.1768 &   0.1948 &  0.1858 &  0.00265 &   248 &  0.582 &     -4.829 &     2.98 \\
     HD 51866 &  0.2742 &   0.3764 &  0.3156 &  0.02059 &    81 &  0.934 &     -4.740 &     2.16 \\
     HD 52265 &  0.1398 &   0.1476 &  0.1439 &  0.00144 &    56 &  0.570 &     -5.090 &     7.62 \\
     HD 52456 &  0.2940 &   0.3440 &  0.3145 &  0.01565 &    12 &  0.825 &     -4.629 &     1.47 \\
     HD 52711 &  0.1509 &   0.1640 &  0.1577 &  0.00184 &   248 &  0.593 &     -4.991 &     5.42 \\
     HD 52919 &  0.3929 &   0.5504 &  0.4431 &  0.05126 &    35 &  1.064 &     -4.754 &     2.28 \\
      HD 531A &  0.4332 &   0.4607 &  0.4481 &  0.00890 &     8 &  0.669 &     -4.299 &     0.05 \\
      HD 531B &  0.4227 &   0.4713 &  0.4452 &  0.01551 &    11 &  0.674 &     -4.307 &     0.07 \\
     HD 53665 &  0.1466 &   0.1523 &  0.1499 &  0.00165 &    17 &  0.518 &     -5.025 &     6.12 \\
      HD 5372 &  0.1718 &   0.1897 &  0.1799 &  0.00531 &    14 &  0.625 &     -4.876 &     3.55 \\
      HD 5470 &  0.1775 &   0.1905 &  0.1791 &  0.00360 &    12 &  0.611 &     -4.874 &     3.52 \\
     HD 55575 &  0.1533 &   0.1591 &  0.1562 &  0.00070 &   135 &  0.557 &     -4.989 &     5.38 \\
     HD 56274 &  0.1622 &   0.1728 &  0.1653 &  0.00331 &    12 &  0.564 &     -4.931 &     4.36 \\
     HD 56303 &  0.1578 &   0.1679 &  0.1618 &  0.00254 &    16 &  0.604 &     -4.968 &     4.98 \\
     HD 58781 &  0.1677 &   0.1718 &  0.1688 &  0.00126 &    11 &  0.690 &     -4.960 &     4.83 \\
     HD 60491 &  0.5219 &   0.5898 &  0.5418 &  0.01528 &    28 &  0.836 &     -4.360 &     0.22 \\
      HD 6101 &  0.4676 &   0.5914 &  0.5211 &  0.02725 &    36 &  0.869 &     -4.417 &     0.48 \\
     HD 61606 &  0.4830 &   0.5371 &  0.5120 &  0.01154 &    35 &  0.917 &     -4.484 &     0.80 \\
     HD 62613 &  0.1766 &   0.2213 &  0.1837 &  0.01031 &    69 &  0.694 &     -4.889 &     3.73 \\
     HD 63754 &  0.1307 &   0.1406 &  0.1393 &  0.00236 &    15 &  0.572 &     -5.133 &     8.77 \\
     HD 65277 &  0.2093 &   0.2710 &  0.2385 &  0.01563 &    60 &  0.969 &     -4.919 &     4.16 \\
     HD 65430 &  0.1559 &   0.1631 &  0.1573 &  0.00150 &    38 &  0.783 &     -5.048 &     6.61 \\
      HD 6558 &  0.1598 &   0.1725 &  0.1638 &  0.00337 &    27 &  0.588 &     -4.950 &     4.66 \\
     HD 65583 &  0.1603 &   0.1692 &  0.1669 &  0.00104 &    89 &  0.644 &     -4.953 &     4.71 \\
     HD 66171 &  0.1644 &   0.1765 &  0.1684 &  0.00300 &    16 &  0.586 &     -4.922 &     4.20 \\
     HD 66428 &  0.1432 &   0.1485 &  0.1459 &  0.00086 &    50 &  0.697 &     -5.103 &     7.95 \\
      HD 6734 &  0.1421 &   0.1481 &  0.1459 &  0.00117 &    70 &  0.825 &     -5.116 &     8.31 \\
     HD 67458 &  0.1661 &   0.1775 &  0.1718 &  0.00308 &    14 &  0.581 &     -4.901 &     3.89 \\
     HD 67767 &  0.1514 &   0.1875 &  0.1616 &  0.00938 &    25 &  0.793 &     -5.029 &     6.19 \\
     HD 68017 &  0.1644 &   0.1821 &  0.1756 &  0.00281 &   179 &  0.598 &     -4.886 &     3.69 \\
     HD 68168 &  0.1568 &   0.1605 &  0.1583 &  0.00090 &    22 &  0.660 &     -5.010 &     5.80 \\
     HD 6872A &  0.1757 &   0.1814 &  0.1781 &  0.00173 &    12 &  0.447 &     -4.838 &     3.08 \\
     HD 6872B &  0.1866 &   0.1938 &  0.1913 &  0.00186 &    16 &  0.456 &     -4.773 &     2.43 \\
     HD 68978 &  0.1657 &   0.1782 &  0.1718 &  0.00432 &    14 &  0.582 &     -4.901 &     3.89 \\
     HD 68988 &  0.1541 &   0.1667 &  0.1581 &  0.00334 &    46 &  0.634 &     -5.003 &     5.64 \\
     HD 69809 &  0.1462 &   0.1509 &  0.1479 &  0.00164 &    14 &  0.663 &     -5.083 &     7.44 \\
     HD 69830 &  0.1589 &   0.1837 &  0.1710 &  0.00422 &   524 &  0.731 &     -4.963 &     4.90 \\
     HD 71334 &  0.1543 &   0.1614 &  0.1592 &  0.00216 &     9 &  0.640 &     -4.998 &     5.55 \\
     HD 71479 &  0.1449 &   0.1511 &  0.1484 &  0.00177 &    14 &  0.619 &     -5.067 &     7.06 \\
     HD 71881 &  0.1484 &   0.1563 &  0.1524 &  0.00211 &    19 &  0.602 &     -5.032 &     6.25 \\
     HD 72659 &  0.1441 &   0.1541 &  0.1505 &  0.00158 &    51 &  0.593 &     -5.043 &     6.50 \\
     HD 72673 &  0.1647 &   0.1874 &  0.1719 &  0.00686 &   113 &  0.730 &     -4.959 &     4.81 \\
     HD 73344 &  0.1618 &   0.1812 &  0.1737 &  0.00496 &   204 &  0.545 &     -4.877 &     3.56 \\
     HD 73667 &  0.1624 &   0.1788 &  0.1654 &  0.00318 &    58 &  0.750 &     -4.997 &     5.54 \\
     HD 74156 &  0.1422 &   0.1492 &  0.1470 &  0.00136 &   104 &  0.582 &     -5.067 &     7.06 \\
     HD 75732 &  0.1488 &   0.2111 &  0.1689 &  0.01623 &   717 &  0.825 &     -5.008 &     5.74 \\
     HD 76909 &  0.1432 &   0.1463 &  0.1445 &  0.00092 &    11 &  0.709 &     -5.114 &     8.27 \\
     HD 79210 &  0.5956 &   2.4840 &  2.2530 &  0.38311 &    21 &  1.324 &     -4.462 &     0.69 \\
     HD 79211 &  1.4450 &   1.9610 &  1.7335 &  0.12324 &    20 &  1.336 &     -4.594 &     1.30 \\
      HD 7924 &  0.1830 &   0.2470 &  0.2117 &  0.01421 &   998 &  0.799 &     -4.842 &     3.13 \\
     HD 80367 &  0.1575 &   0.1668 &  0.1615 &  0.00303 &    13 &  0.823 &     -5.039 &     6.41 \\
      HD 8038 &  0.1948 &   0.2465 &  0.2127 &  0.01750 &    10 &  0.686 &     -4.771 &     2.42 \\
     HD 80606 &  0.1502 &   0.1589 &  0.1548 &  0.00190 &    80 &  0.735 &     -5.051 &     6.69 \\
     HD 82943 &  0.1552 &   0.1767 &  0.1681 &  0.00402 &   153 &  0.612 &     -4.934 &     4.39 \\
      HD 8328 &  0.1445 &   0.1463 &  0.1454 &  0.00050 &    14 &  0.674 &     -5.103 &     7.97 \\
     HD 83443 &  0.1967 &   0.2400 &  0.2190 &  0.01281 &    12 &  0.785 &     -4.810 &     2.79 \\
      HD 8375 &  0.1729 &   0.2108 &  0.1895 &  0.00991 &    30 &  0.838 &     -4.938 &     4.46 \\
      HD 8389 &  0.1660 &   0.2271 &  0.1746 &  0.01215 &    70 &  0.855 &     -5.000 &     5.58 \\
     HD 84035 &  0.3935 &   0.5633 &  0.4603 &  0.05264 &    66 &  1.113 &     -4.813 &     2.81 \\
     HD 84117 &  0.1452 &   0.1536 &  0.1510 &  0.00132 &   168 &  0.514 &     -5.016 &     5.91 \\
     HD 84737 &  0.1401 &   0.1470 &  0.1455 &  0.00102 &   114 &  0.606 &     -5.087 &     7.55 \\
      HD 8574 &  0.1725 &   0.1777 &  0.1750 &  0.00134 &    34 &  0.556 &     -4.873 &     3.52 \\
      HD 8648 &  0.1561 &   0.1598 &  0.1588 &  0.00094 &    25 &  0.644 &     -5.002 &     5.63 \\
     HD 86728 &  0.1435 &   0.1491 &  0.1471 &  0.00102 &   209 &  0.663 &     -5.088 &     7.58 \\
     HD 87359 &  0.1876 &   0.2149 &  0.2011 &  0.00691 &    56 &  0.661 &     -4.800 &     2.69 \\
     HD 87424 &  0.5194 &   0.6073 &  0.5557 &  0.02251 &    18 &  0.865 &     -4.381 &     0.31 \\
      HD 8765 &  0.1866 &   0.2058 &  0.1925 &  0.00568 &    32 &  0.687 &     -4.848 &     3.20 \\
     HD 87836 &  0.1466 &   0.1576 &  0.1530 &  0.00313 &    10 &  0.686 &     -5.052 &     6.71 \\
     HD 87883 &  0.2191 &   0.2887 &  0.2679 &  0.01934 &    79 &  0.902 &     -4.789 &     2.58 \\
     HD 88072 &  0.1535 &   0.1695 &  0.1606 &  0.00418 &    18 &  0.637 &     -4.988 &     5.35 \\
     HD 88218 &  0.1424 &   0.1454 &  0.1446 &  0.00117 &     6 &  0.604 &     -5.094 &     7.72 \\
     HD 88230 &  1.2700 &   1.6520 &  1.4400 &  0.09293 &    45 &  1.258 &     -4.550 &     1.10 \\
     HD 88371 &  0.1641 &   0.1669 &  0.1661 &  0.00095 &    20 &  0.602 &     -4.941 &     4.51 \\
     HD 88725 &  0.1683 &   0.1719 &  0.1698 &  0.00093 &    16 &  0.553 &     -4.902 &     3.90 \\
     HD 88986 &  0.1455 &   0.1542 &  0.1512 &  0.00143 &    66 &  0.613 &     -5.044 &     6.53 \\
     HD 89269 &  0.1594 &   0.1724 &  0.1671 &  0.00278 &   226 &  0.643 &     -4.951 &     4.68 \\
     HD 89391 &  0.1449 &   0.1505 &  0.1464 &  0.00131 &    20 &  0.917 &     -5.143 &     9.08 \\
     HD 90125 &  0.1538 &   0.1589 &  0.1557 &  0.00135 &    22 &  0.926 &     -5.111 &     8.17 \\
     HD 90156 &  0.1571 &   0.1675 &  0.1629 &  0.00157 &   160 &  0.639 &     -4.975 &     5.10 \\
      HD 9070 &  0.1892 &   0.2075 &  0.1969 &  0.00635 &    19 &  0.686 &     -4.830 &     2.99 \\
     HD 90711 &  0.1613 &   0.1838 &  0.1765 &  0.00551 &    27 &  0.767 &     -4.952 &     4.70 \\
     HD 90722 &  0.1511 &   0.1574 &  0.1537 &  0.00179 &    12 &  0.698 &     -5.050 &     6.66 \\
     HD 90875 &  0.4631 &   0.8078 &  0.5458 &  0.07307 &    46 &  1.121 &     -4.751 &     2.25 \\
     HD 91204 &  0.1422 &   0.1476 &  0.1461 &  0.00138 &    17 &  0.631 &     -5.088 &     7.59 \\
    HD 92222A &  0.3512 &   0.3799 &  0.3568 &  0.00892 &    11 &  0.715 &     -4.462 &     0.69 \\
     HD 92719 &  0.1781 &   0.2018 &  0.1879 &  0.00593 &    81 &  0.607 &     -4.830 &     2.99 \\
     HD 92788 &  0.1576 &   0.1687 &  0.1601 &  0.00318 &    35 &  0.682 &     -5.006 &     5.71 \\
      HD 9331 &  0.1528 &   0.1572 &  0.1560 &  0.00133 &    12 &  0.701 &     -5.036 &     6.34 \\
     HD 93745 &  0.1455 &   0.1512 &  0.1484 &  0.00213 &    12 &  0.586 &     -5.057 &     6.83 \\
      HD 9407 &  0.1530 &   0.1667 &  0.1629 &  0.00131 &   776 &  0.669 &     -4.985 &     5.30 \\
     HD 95128 &  0.1548 &   0.1607 &  0.1593 &  0.00125 &    92 &  0.608 &     -4.986 &     5.31 \\
     HD 9518A &  0.1473 &   0.1514 &  0.1501 &  0.00113 &    14 &  0.508 &     -5.022 &     6.04 \\
     HD 9540A &  0.2552 &   0.3071 &  0.2710 &  0.01594 &    25 &  0.722 &     -4.631 &     1.48 \\
      HD 9562 &  0.1470 &   0.1531 &  0.1499 &  0.00110 &    48 &  0.619 &     -5.056 &     6.79 \\
     HD 95650 &  3.2440 &   4.4340 &  3.9320 &  0.28263 &    16 &  1.259 &     -4.116 &     0.00 \\
     HD 95735 &  0.3231 &   0.6999 &  0.4663 &  0.05816 &   316 &  1.324 &     -5.146 &     9.16 \\
     HD 96700 &  0.1793 &   0.1841 &  0.1821 &  0.00142 &    17 &  0.589 &     -4.849 &     3.22 \\
     HD 97101 &  0.8993 &   1.2230 &  1.0375 &  0.08773 &   122 &  1.305 &     -4.768 &     2.39 \\
    HD 97101B &  1.0470 &   1.5810 &  1.2065 &  0.15028 &    38 &  1.290 &     -4.679 &     1.75 \\
     HD 97343 &  0.1550 &   0.1625 &  0.1578 &  0.00149 &    89 &  0.720 &     -5.030 &     6.22 \\
     HD 97658 &  0.1671 &   0.2163 &  0.1864 &  0.01155 &   556 &  0.777 &     -4.916 &     4.12 \\
      HD 9826 &  0.1521 &   0.1601 &  0.1553 &  0.00144 &    77 &  0.535 &     -4.989 &     5.37 \\
     HD 98281 &  0.1638 &   0.1872 &  0.1787 &  0.00539 &    89 &  0.697 &     -4.913 &     4.07 \\
     HD 98618 &  0.1524 &   0.1560 &  0.1557 &  0.00113 &    14 &  0.623 &     -5.016 &     5.91 \\
     HD 99109 &  0.1483 &   0.1691 &  0.1559 &  0.00631 &    30 &  0.823 &     -5.065 &     7.01 \\
     HD 99491 &  0.1691 &   0.2377 &  0.1976 &  0.01367 &   195 &  0.765 &     -4.868 &     3.45 \\
     HD 99492 &  0.2014 &   0.3211 &  0.2480 &  0.02571 &   159 &  0.953 &     -4.882 &     3.62 \\
      HD 9986 &  0.1681 &   0.1868 &  0.1762 &  0.00395 &   165 &  0.626 &     -4.895 &     3.81 \\
 HD BD-103166 &  0.1957 &   0.2559 &  0.2355 &  0.01783 &    11 &  0.800 &     -4.775 &     2.45 \\
   HD G161-29 &  0.2101 &   0.2431 &  0.2384 &  0.01100 &     9 &  0.926 &     -4.874 &     3.53 \\
  HD G205-028 &  0.8960 &   1.3170 &  0.9560 &  0.15971 &     6 &  1.390 &     -4.934 &     4.40 \\
  HD G207-019 &  0.5420 &   0.7350 &  0.6457 &  0.05899 &     9 &  1.388 &     -5.102 &     7.93 \\
    HD G60-06 &  0.1709 &   0.2075 &  0.1968 &  0.01572 &     8 &  0.866 &     -4.931 &     4.36 \\
        GL109 &  0.7033 &   1.2440 &  0.8217 &  0.10669 &    36 &  1.382 &     -4.988 &     5.36 \\
       GL2066 &  0.7517 &   1.1340 &  0.8552 &  0.08843 &    39 &  1.335 &     -4.900 &     3.87 \\
        GL226 &  0.6369 &   1.3630 &  0.7597 &  0.12743 &    27 &  1.356 &     -4.983 &     5.26 \\
        GL239 &  0.7613 &   1.1070 &  0.9223 &  0.09154 &    92 &  1.276 &     -4.774 &     2.44 \\
       GL250B &  1.0800 &   1.7080 &  1.3080 &  0.14243 &    36 &  1.354 &     -4.745 &     2.20 \\
         GL26 &  0.6164 &   1.1140 &  0.8655 &  0.12076 &    20 &  1.348 &     -4.915 &     4.10 \\
        GL273 &  0.6088 &   1.1060 &  0.7440 &  0.08256 &    68 &  1.421 &     -5.089 &     7.61 \\
        GL317 &  0.9106 &   1.2750 &  1.0930 &  0.08653 &    46 &  1.397 &     -4.887 &     3.70 \\
        GL357 &  0.4207 &   0.6435 &  0.4869 &  0.05928 &    43 &  1.369 &     -5.196 &    10.67 \\
        GL382 &  1.6090 &   2.4510 &  1.8770 &  0.14002 &    82 &  1.318 &     -4.532 &     1.02 \\
        GL388 &  6.6090 &   9.3770 &  8.1050 &  0.43208 &    35 &  1.354 &     -3.952 &     0.00 \\
        GL393 &  0.9087 &   1.3980 &  1.0650 &  0.10008 &    53 &  1.337 &     -4.807 &     2.76 \\
        GL397 &  1.0990 &   1.4700 &  1.2830 &  0.10480 &    31 &  1.275 &     -4.627 &     1.47 \\
       GL4063 &  0.9804 &   1.0730 &  1.0030 &  0.03100 &     7 &  1.459 &     -5.012 &     5.83 \\
        GL408 &  0.7805 &   1.2240 &  0.8621 &  0.09808 &    57 &  1.368 &     -4.947 &     4.61 \\
       GL412A &  0.3330 &   0.5586 &  0.3775 &  0.03428 &   163 &  1.323 &     -5.236 &    11.95 \\
        GL433 &  0.7087 &   0.8905 &  0.8100 &  0.05686 &    34 &  1.322 &     -4.903 &     3.92 \\
        GL445 &  0.3950 &   0.6009 &  0.4568 &  0.05038 &    27 &  1.435 &     -5.320 &    14.94 \\
        GL450 &  1.4180 &   1.9360 &  1.6565 &  0.12221 &    24 &  1.319 &     -4.587 &     1.27 \\
         GL47 &  0.8965 &   1.5250 &  1.0143 &  0.17601 &    10 &  1.358 &     -4.861 &     3.36 \\
         GL48 &  0.6912 &   1.1120 &  0.9089 &  0.06811 &    54 &  1.345 &     -4.889 &     3.72 \\
        GL486 &  0.5735 &   0.7098 &  0.6550 &  0.03598 &    11 &  1.445 &     -5.178 &    10.09 \\
         GL49 &  2.4030 &   2.9180 &  2.7550 &  0.13864 &    13 &  1.296 &     -4.330 &     0.12 \\
        GL514 &  0.9849 &   1.4330 &  1.1560 &  0.10900 &    77 &  1.286 &     -4.692 &     1.83 \\
       GL528B &  0.7838 &   1.0140 &  0.8442 &  0.06289 &    12 &  1.169 &     -4.638 &     1.52 \\
       GL569A &  4.0140 &   5.6950 &  4.7425 &  0.51706 &    10 &  1.330 &     -4.147 &     0.00 \\
        GL625 &  0.4811 &   0.9123 &  0.5796 &  0.08567 &    40 &  1.351 &     -5.093 &     7.70 \\
       GL667C &  0.4446 &   0.7951 &  0.5689 &  0.06967 &    35 &  1.352 &     -5.102 &     7.95 \\
        GL686 &  0.5006 &   0.9388 &  0.7032 &  0.06833 &   100 &  1.308 &     -4.942 &     4.53 \\
        GL687 &  0.5302 &   0.7797 &  0.6242 &  0.04928 &   140 &  1.375 &     -5.098 &     7.83 \\
        GL694 &  0.8414 &   1.1830 &  0.9914 &  0.08314 &    45 &  1.355 &     -4.867 &     3.43 \\
        GL699 &  0.4571 &   1.7480 &  0.6713 &  0.18299 &   161 &  1.449 &     -5.173 &     9.93 \\
       GL745A &  0.2517 &   0.2963 &  0.2666 &  0.01121 &    22 &  1.349 &     -5.428 &    19.12 \\
       GL745B &  0.2417 &   0.2995 &  0.2693 &  0.01530 &    15 &  1.349 &     -5.424 &    18.95 \\
        GL793 &  0.9543 &   2.0230 &  1.4970 &  0.22586 &    24 &  1.376 &     -4.719 &     2.01 \\
        GL803 &  7.4800 &   9.6510 &  8.3900 &  0.45504 &    63 &  1.287 &     -3.832 &     0.00 \\
        GL806 &  0.8217 &   1.3020 &  1.0370 &  0.09937 &    80 &  1.337 &     -4.819 &     2.88 \\
         GL87 &  0.4238 &   0.7503 &  0.6084 &  0.06305 &    69 &  1.294 &     -4.983 &     5.26 \\
        GL908 &  0.3903 &   0.8073 &  0.5439 &  0.06382 &   147 &  1.303 &     -5.045 &     6.56 \\
    HIP103039 &  1.0080 &   1.3020 &  1.1345 &  0.15310 &     4 &  1.473 &     -4.977 &     5.15 \\
    HIP103269 &  0.1685 &   0.1806 &  0.1732 &  0.00411 &     7 &  0.637 &     -4.915 &     4.11 \\
    HIP104432 &  0.2689 &   0.4664 &  0.3738 &  0.03982 &    25 &  1.325 &     -5.243 &    12.19 \\
     HIP10449 &  0.1763 &   0.1822 &  0.1801 &  0.00162 &     9 &  0.511 &     -4.833 &     3.03 \\
    HIP106924 &  0.1787 &   0.1859 &  0.1842 &  0.00277 &     5 &  0.582 &     -4.836 &     3.07 \\
    HIP109388 &  0.9030 &   1.2270 &  1.0250 &  0.05803 &   111 &  1.375 &     -4.882 &     3.63 \\
     HIP11048 &  1.5260 &   2.1120 &  1.7210 &  0.12532 &    38 &  1.269 &     -4.491 &     0.83 \\
    HIP114914 &  0.1520 &   0.1770 &  0.1615 &  0.00528 &    16 &  0.607 &     -4.972 &     5.05 \\
    HIP115332 &  0.9484 &   1.3760 &  1.0930 &  0.11566 &    14 &  1.438 &     -4.946 &     4.59 \\
    HIP117886 &  1.4780 &   2.0070 &  1.6400 &  0.12155 &    27 &  1.262 &     -4.501 &     0.88 \\
      HIP1368 &  1.6780 &   2.0730 &  1.8485 &  0.10805 &    20 &  1.303 &     -4.515 &     0.94 \\
     HIP15904 &  0.1775 &   0.1847 &  0.1808 &  0.00248 &     8 &  0.591 &     -4.857 &     3.31 \\
     HIP16404 &  0.1414 &   0.1472 &  0.1448 &  0.00207 &    11 &  0.575 &     -5.083 &     7.46 \\
     HIP19165 &  0.5796 &   0.8281 &  0.6485 &  0.06355 &    53 &  1.163 &     -4.743 &     2.19 \\
     HIP21556 &  0.7402 &   0.8920 &  0.8087 &  0.04420 &    33 &  1.322 &     -4.904 &     3.94 \\
     HIP22627 &  0.9304 &   1.5280 &  1.1560 &  0.11730 &    62 &  1.423 &     -4.901 &     3.89 \\
     HIP22762 &  0.7192 &   1.5300 &  0.8122 &  0.12408 &    66 &  1.339 &     -4.928 &     4.31 \\
     HIP23512 &  0.6074 &   0.9232 &  0.7372 &  0.09486 &    21 &  1.410 &     -5.076 &     7.29 \\
     HIP24284 &  0.5609 &   0.7879 &  0.6528 &  0.05232 &    42 &  1.337 &     -5.020 &     6.01 \\
     HIP30112 &  1.1010 &   1.5560 &  1.4655 &  0.09436 &    26 &  1.224 &     -4.487 &     0.81 \\
     HIP36338 &  0.5525 &   0.7620 &  0.5837 &  0.06311 &    24 &  1.382 &     -5.137 &     8.89 \\
     HIP36834 &  0.5046 &   0.9408 &  0.7013 &  0.10622 &    20 &  1.305 &     -4.938 &     4.47 \\
     HIP37217 &  0.5187 &   0.8049 &  0.6188 &  0.08985 &    15 &  1.402 &     -5.141 &     8.99 \\
     HIP41689 &  0.7641 &   1.1480 &  0.8676 &  0.05778 &    57 &  1.272 &     -4.793 &     2.62 \\
     HIP42220 &  0.9121 &   1.2620 &  1.0580 &  0.08471 &    45 &  1.357 &     -4.841 &     3.12 \\
       HIP428 &  1.3620 &   1.8330 &  1.5310 &  0.12047 &    28 &  1.290 &     -4.575 &     1.21 \\
     HIP46655 &  0.4516 &   0.9645 &  0.5716 &  0.15319 &    10 &  1.411 &     -5.189 &    10.44 \\
     HIP46769 &  1.1100 &   1.4520 &  1.2740 &  0.07381 &    36 &  1.281 &     -4.640 &     1.53 \\
     HIP47513 &  1.0980 &   1.4810 &  1.2810 &  0.09176 &    45 &  1.327 &     -4.712 &     1.96 \\
     HIP48714 &  2.1360 &   2.6470 &  2.4520 &  0.14754 &    17 &  1.255 &     -4.315 &     0.08 \\
     HIP51007 &  1.1920 &   1.7630 &  1.6070 &  0.12960 &    21 &  1.293 &     -4.559 &     1.14 \\
    HIP52942A &  0.1562 &   0.1613 &  0.1575 &  0.00118 &    25 &  0.469 &     -4.962 &     4.87 \\
     HIP53020 &  0.9913 &   1.5810 &  1.1930 &  0.14828 &    14 &  1.471 &     -4.952 &     4.70 \\
     HIP54532 &  0.5516 &   0.8862 &  0.7641 &  0.07840 &    21 &  1.330 &     -4.940 &     4.50 \\
     HIP55360 &  0.6789 &   0.9743 &  0.8583 &  0.08189 &    32 &  1.278 &     -4.808 &     2.76 \\
     HIP57050 &  0.6841 &   1.0260 &  0.8149 &  0.06597 &   106 &  1.441 &     -5.077 &     7.31 \\
     HIP57087 &  0.5343 &   0.7931 &  0.5994 &  0.04548 &   258 &  1.367 &     -5.104 &     7.98 \\
     HIP57450 &  0.1543 &   0.1568 &  0.1555 &  0.00094 &     7 &  0.633 &     -5.020 &     6.00 \\
     HIP57548 &  0.7582 &   2.2090 &  1.0860 &  0.31914 &    17 &  1.490 &     -5.018 &     5.95 \\
    HIP59406B &  0.5081 &   0.7936 &  0.5825 &  0.09711 &     8 &  1.380 &     -5.135 &     8.83 \\
     HIP60559 &  0.3389 &   0.5391 &  0.3857 &  0.06074 &    10 &  1.361 &     -5.286 &    13.70 \\
     HIP60633 &  0.3921 &   0.5769 &  0.4446 &  0.03289 &    49 &  1.141 &     -4.872 &     3.50 \\
     HIP63510 &  8.1570 &  10.4400 &  9.2180 &  0.37614 &    47 &  1.288 &     -3.792 &     0.00 \\
     HIP66459 &  1.3240 &   1.5540 &  1.4130 &  0.06493 &    25 &  1.336 &     -4.683 &     1.78 \\
     HIP67164 &  0.5220 &   0.7219 &  0.5941 &  0.06797 &    11 &  1.422 &     -5.188 &    10.41 \\
     HIP70865 &  0.8217 &   1.3920 &  1.1180 &  0.12946 &    55 &  1.315 &     -4.752 &     2.26 \\
     HIP70975 &  0.4814 &   0.8333 &  0.5233 &  0.08180 &    17 &  1.427 &     -5.249 &    12.42 \\
     HIP71253 &  0.7983 &   1.0570 &  0.9394 &  0.06387 &    26 &  1.486 &     -5.076 &     7.27 \\
     HIP71898 &  0.4941 &   0.8166 &  0.5654 &  0.07589 &    26 &  1.339 &     -5.085 &     7.51 \\
     HIP74995 &  0.4076 &   0.7224 &  0.5312 &  0.05568 &   404 &  1.398 &     -5.202 &    10.85 \\
     HIP80295 &  0.3475 &   0.3906 &  0.3656 &  0.01388 &     8 &  0.954 &     -4.692 &     1.83 \\
      HIP8051 &  0.9062 &   1.3070 &  1.0240 &  0.11830 &    31 &  1.353 &     -4.849 &     3.22 \\
     HIP80824 &  0.6069 &   1.2550 &  0.8185 &  0.10067 &    84 &  1.443 &     -5.078 &     7.34 \\
     HIP83043 &  1.4630 &   2.0100 &  1.6060 &  0.11609 &    57 &  1.296 &     -4.564 &     1.17 \\
     HIP84099 &  0.6426 &   0.9396 &  0.7580 &  0.07755 &    24 &  1.393 &     -5.039 &     6.42 \\
     HIP84790 &  0.4801 &   0.6293 &  0.5859 &  0.05148 &     6 &  1.370 &     -5.117 &     8.35 \\
     HIP86961 &  1.8310 &   2.3580 &  1.9790 &  0.13177 &    21 &  1.312 &     -4.499 &     0.87 \\
     HIP87062 &  0.1666 &   0.1711 &  0.1703 &  0.00163 &     6 &  0.490 &     -4.882 &     3.63 \\
     HIP89215 &  0.1745 &   0.1773 &  0.1760 &  0.00090 &     7 &  0.662 &     -4.911 &     4.05 \\
     HIP91699 &  0.5147 &   1.1930 &  0.9457 &  0.16883 &    17 &  1.375 &     -4.917 &     4.13 \\
    HD LHS462 &  0.5419 &   0.6316 &  0.5904 &  0.02953 &     7 &  1.396 &     -5.153 &     9.35 \\
     S101438B &  0.1585 &   0.1645 &  0.1595 &  0.00212 &     8 &  0.702 &     -5.015 &     5.90 \\
       S11844 &  0.1631 &   0.1716 &  0.1653 &  0.00219 &    13 &  0.505 &     -4.915 &     4.10 \\
      S122446 &  1.0250 &   1.4600 &  1.2870 &  0.09108 &    55 &  1.317 &     -4.694 &     1.85 \\
      S130811 &  0.7843 &   1.2080 &  1.0020 &  0.10009 &    67 &  1.387 &     -4.909 &     4.01 \\
\bottomrule
\end{tabular}


==> tbl_cycle_info.csv <==
\begin{tabular}{llllll}
\toprule
       Star & Amp\_fit & Per\_fit & Threshold2 & Max\_pow & second\_pk \\
\midrule
  HD 100180 &  0.1704 &    3.33 &       1.76 &    1.01 &      0.36 \\
  HD 100623 &  0.2070 &    8.03 &       2.57 &    2.88 &      0.70 \\
  HD 103932 &  0.5085 &    9.00 &       1.36 &    5.49 &      0.47 \\
  HD 104304 &  0.1643 &   10.00 &       2.63 &    1.96 &      0.44 \\
   HD 10476 &  0.1977 &    9.11 &       1.39 &    0.86 &      0.26 \\
  HD 107148 &  0.1607 &    5.69 &       2.20 &    1.32 &      0.57 \\
  HD 109358 &  0.1674 &   13.50 &       1.87 &    1.09 &      0.36 \\
  HD 110315 &  0.3774 &   11.81 &       1.96 &    6.39 &      0.64 \\
  HD 111031 &  0.1496 &   13.72 &       1.29 &    0.53 &      0.28 \\
  HD 114783 &  0.2055 &    9.10 &       2.25 &    2.01 &      0.29 \\
  HD 116442 &  0.1686 &   18.09 &       2.49 &    1.84 &      0.21 \\
  HD 116443 &  0.1880 &   14.24 &       2.57 &    2.25 &      0.25 \\
  HD 122064 &  0.2863 &   12.81 &       2.91 &   11.62 &      1.06 \\
  HD 122120 &  0.6042 &   20.86 &       0.66 &    1.71 &      0.52 \\
  HD 125455 &  0.1946 &    9.87 &       3.39 &    5.65 &      0.57 \\
  HD 126053 &  0.1660 &   17.53 &       1.82 &    1.04 &      0.34 \\
  HD 126614 &  0.1469 &   16.15 &       2.24 &    1.19 &      0.45 \\
  HD 127334 &  0.1521 &   16.08 &       1.52 &    0.68 &      0.42 \\
  HD 130992 &  0.3386 &    3.11 &       0.71 &    0.69 &      0.42 \\
  HD 136713 &  0.3320 &    6.85 &       1.10 &    1.30 &      0.36 \\
  HD 139323 &  0.2467 &    8.84 &       2.28 &    2.57 &      0.23 \\
 HD 140538A &  0.2061 &    3.96 &       1.81 &    1.43 &      0.29 \\
   HD 14412 &  0.2032 &    6.15 &       2.51 &    2.68 &      0.63 \\
  HD 144287 &  0.1673 &   19.29 &       3.54 &    4.31 &      0.56 \\
  HD 145675 &  0.1883 &   11.20 &       3.49 &    4.24 &      0.21 \\
 HD 145958A &  0.1916 &    7.63 &       2.27 &    1.75 &      0.59 \\
 HD 145958B &  0.1868 &    8.30 &       1.79 &    1.15 &      0.75 \\
    HD 1461 &  0.1632 &   14.10 &       1.93 &    1.09 &      0.12 \\
  HD 146233 &  0.1735 &    6.27 &       3.30 &    3.87 &      0.97 \\
  HD 148467 &  0.7626 &    4.03 &       0.46 &    1.12 &      0.83 \\
  HD 149806 &  0.2244 &    6.71 &       2.08 &    1.99 &      0.95 \\
  HD 154088 &  0.1634 &   15.20 &       3.80 &    4.92 &      1.65 \\
  HD 154345 &  0.2320 &    6.95 &       2.82 &    5.58 &      0.40 \\
  HD 154363 &  0.5312 &    9.53 &       1.38 &    5.18 &      0.72 \\
  HD 155712 &  0.2296 &    9.33 &       3.15 &    5.12 &      0.85 \\
  HD 156279 &  0.1783 &   12.50 &       2.19 &    1.63 &      0.37 \\
  HD 156668 &  0.2462 &   11.38 &       1.95 &    2.37 &      0.19 \\
  HD 156985 &  0.3036 &    7.82 &       2.34 &    5.90 &      0.42 \\
  HD 158633 &  0.1780 &   11.83 &       2.13 &    1.51 &      0.90 \\
  HD 159062 &  0.1738 &   16.85 &       2.68 &    2.38 &      0.55 \\
   HD 16160 &  0.2371 &   12.43 &       2.31 &    3.40 &      0.48 \\
  HD 168009 &  0.1616 &   17.52 &       1.79 &    0.96 &      0.47 \\
  HD 170493 &  0.4691 &    8.75 &       1.26 &    3.33 &      0.98 \\
  HD 172051 &  0.1719 &    8.36 &       2.08 &    1.35 &      0.55 \\
   HD 17230 &  0.8034 &   15.20 &       0.24 &    0.53 &      0.13 \\
   HD 18143 &  0.1801 &   13.67 &       2.98 &    2.91 &      0.40 \\
  HD 182488 &  0.1704 &   11.54 &       2.79 &    2.34 &      0.35 \\
  HD 183263 &  0.1576 &    7.00 &       2.85 &    2.07 &      0.19 \\
  HD 185144 &  0.2179 &    5.93 &       1.94 &    1.78 &      0.20 \\
  HD 186408 &  0.1534 &   20.20 &       1.68 &    0.79 &      0.25 \\
   HD 18803 &  0.1894 &    5.04 &       2.20 &    1.75 &      0.31 \\
  HD 190406 &  0.1919 &   15.02 &       1.21 &    0.64 &      0.47 \\
  HD 191408 &  0.1978 &   16.77 &       2.56 &    2.56 &      0.76 \\
  HD 192310 &  0.2171 &   10.67 &       4.12 &   14.26 &      0.94 \\
   HD 19308 &  0.1627 &   22.28 &       3.11 &    2.86 &      0.40 \\
  HD 196761 &  0.1785 &   11.40 &       3.79 &    7.29 &      1.63 \\
  HD 197076 &  0.1886 &    5.31 &       3.17 &    4.27 &      2.33 \\
  HD 199305 &  1.6523 &    6.30 &       0.24 &    1.61 &      1.11 \\
  HD 201091 &  0.6256 &    7.17 &       0.68 &    1.75 &      0.38 \\
   HD 20165 &  0.2289 &    7.78 &       3.03 &    6.05 &      0.76 \\
  HD 202751 &  0.2474 &   12.49 &       3.03 &    6.29 &      0.52 \\
   HD 20619 &  0.2023 &    4.42 &       2.43 &    2.63 &      0.58 \\
  HD 208313 &  0.3012 &    5.96 &       1.80 &    2.57 &      0.68 \\
  HD 209458 &  0.1616 &    4.79 &       1.96 &    1.13 &      0.73 \\
  HD 210302 &  0.1609 &    5.85 &       1.65 &    0.83 &      0.55 \\
  HD 213042 &  0.4273 &    8.01 &       1.34 &    2.97 &      1.23 \\
  HD 215152 &  0.2642 &    8.04 &       1.71 &    2.03 &      0.62 \\
  HD 216259 &  0.1938 &   15.96 &       3.62 &    7.17 &      0.88 \\
  HD 216520 &  0.2015 &   19.19 &       2.25 &    2.11 &      0.48 \\
  HD 218566 &  0.2967 &    9.66 &       2.66 &    6.10 &      0.31 \\
  HD 218868 &  0.2133 &    4.84 &       2.43 &    2.78 &      0.40 \\
  HD 219134 &  0.2758 &   13.27 &       2.25 &    4.33 &      0.33 \\
  HD 219538 &  0.2516 &    7.09 &       1.88 &    2.24 &      1.26 \\
 HD 219834B &  0.2059 &    9.70 &       3.61 &    6.77 &      0.77 \\
  HD 220339 &  0.2675 &    5.87 &       2.17 &    3.03 &      1.25 \\
  HD 221354 &  0.1599 &   18.84 &       1.51 &    0.71 &      0.19 \\
  HD 224619 &  0.1702 &   18.06 &       2.57 &    1.99 &      1.04 \\
  HD 239960 &  1.4673 &   15.78 &       0.32 &    0.88 &      0.49 \\
   HD 24496 &  0.2008 &    5.86 &       2.87 &    3.27 &      0.58 \\
   HD 25329 &  0.1952 &    6.01 &       2.36 &    2.16 &      0.33 \\
   HD 25665 &  0.3042 &    6.52 &       1.68 &    2.47 &      0.53 \\
   HD 26151 &  0.2061 &   16.35 &       3.24 &    5.25 &      0.40 \\
   HD 26161 &  0.1531 &   20.12 &       1.79 &    0.87 &      0.37 \\
   HD 26965 &  0.2060 &    9.11 &       2.13 &    1.92 &      0.42 \\
   HD 28005 &  0.1633 &   13.79 &       2.80 &    2.28 &      0.68 \\
   HD 28946 &  0.2443 &    5.90 &       2.38 &    3.29 &      1.49 \\
   HD 29883 &  0.1958 &   14.00 &       3.48 &    6.49 &      0.42 \\
   HD 31253 &  0.1526 &   13.08 &       1.48 &    0.66 &      0.43 \\
   HD 32147 &  0.2933 &    9.53 &       0.93 &    0.74 &      0.26 \\
   HD 34445 &  0.1665 &   23.01 &       1.69 &    0.91 &      0.23 \\
   HD 36003 &  0.4252 &   10.98 &       1.44 &    3.64 &      0.72 \\
   HD 36395 &  2.0485 &    2.30 &       0.21 &    1.63 &      1.22 \\
    HD 3651 &  0.1788 &   10.01 &       3.14 &    3.38 &      0.35 \\
   HD 37008 &  0.1821 &   21.27 &       1.37 &    0.76 &      0.27 \\
    HD 3765 &  0.2186 &   12.80 &       3.18 &    5.96 &      0.31 \\
   HD 38230 &  0.1642 &   23.15 &       2.32 &    1.54 &      0.81 \\
   HD 38529 &  0.1734 &    5.46 &       2.63 &    2.02 &      0.54 \\
    HD 4256 &  0.2639 &    9.66 &       1.73 &    1.93 &      0.32 \\
   HD 42618 &  0.1639 &   10.16 &       2.83 &    2.30 &      0.19 \\
   HD 43947 &  0.1586 &   12.88 &       2.12 &    1.26 &      0.52 \\
    HD 4628 &  0.2173 &    7.91 &       2.73 &    3.46 &      0.81 \\
    HD 4747 &  0.2676 &    4.90 &       1.43 &    1.41 &      0.65 \\
    HD 4915 &  0.2046 &    4.86 &       1.72 &    1.19 &      0.42 \\
   HD 49674 &  0.1977 &    4.05 &       1.12 &    0.62 &      0.36 \\
   HD 50499 &  0.1516 &    3.69 &       2.51 &    1.56 &      0.76 \\
   HD 51419 &  0.1948 &   23.43 &       2.09 &    1.67 &      0.23 \\
   HD 51866 &  0.3395 &    7.17 &       0.98 &    1.10 &      0.30 \\
   HD 52711 &  0.1602 &   13.96 &       2.91 &    2.42 &      0.49 \\
   HD 62613 &  0.2089 &    5.75 &       3.27 &    5.28 &      0.90 \\
   HD 65277 &  0.2543 &   12.19 &       2.66 &    6.53 &      0.51 \\
   HD 68988 &  0.1630 &    5.29 &       2.67 &    1.99 &      0.62 \\
   HD 69830 &  0.1734 &   10.83 &       1.84 &    1.12 &      0.60 \\
   HD 72673 &  0.1866 &   10.47 &       4.03 &    9.65 &      1.67 \\
   HD 73667 &  0.1717 &   19.00 &       2.33 &    1.64 &      0.59 \\
   HD 74156 &  0.1476 &   16.01 &       2.05 &    1.05 &      0.19 \\
   HD 75732 &  0.1973 &   11.02 &       3.79 &    6.74 &      0.27 \\
    HD 7924 &  0.2285 &    7.49 &       2.40 &    3.15 &      0.27 \\
   HD 80606 &  0.1566 &   16.27 &       1.96 &    1.06 &      0.34 \\
   HD 82943 &  0.1716 &    2.96 &       1.56 &    0.84 &      0.28 \\
    HD 8389 &  0.2158 &   10.67 &       3.24 &    4.31 &      0.42 \\
   HD 84035 &  0.5291 &    8.03 &       0.95 &    2.16 &      0.73 \\
   HD 87359 &  0.2047 &    4.40 &       1.91 &    1.64 &      0.82 \\
   HD 87883 &  0.2780 &    7.83 &       1.85 &    2.93 &      0.52 \\
   HD 89269 &  0.1698 &   16.95 &       2.84 &    2.63 &      0.37 \\
   HD 90875 &  0.7309 &   18.71 &       0.84 &    2.38 &      0.62 \\
    HD 9562 &  0.1509 &   15.39 &       1.57 &    0.71 &      0.29 \\
   HD 97658 &  0.2074 &    9.01 &       3.64 &    8.63 &      0.30 \\
   HD 98281 &  0.1801 &   15.51 &       2.53 &    2.33 &      0.94 \\
   HD 99491 &  0.2128 &    6.15 &       2.61 &    3.26 &      0.33 \\
   HD 99492 &  0.2820 &    9.81 &       1.97 &    2.81 &      0.19 \\
    HD 9986 &  0.1794 &    5.03 &       1.87 &    1.23 &      0.68 \\
      GL239 &  1.0562 &   15.24 &       0.38 &    1.39 &      0.86 \\
      GL273 &  0.8215 &    2.94 &       0.30 &    0.66 &      0.33 \\
      GL699 &  0.8470 &    8.48 &       0.27 &    0.50 &      0.31 \\
   HIP19165 &  0.7498 &    5.68 &       0.43 &    0.94 &      0.69 \\
   HIP41689 &  0.9481 &    3.03 &       0.23 &    0.56 &      0.38 \\
   HIP74995 &  0.5778 &    3.80 &       0.38 &    0.58 &      0.17 \\
    S130811 &  1.1601 &   13.58 &       0.45 &    2.27 &      0.43 \\
\bottomrule
\end{tabular}

